Nonlocality-Reinforced Convolutional Neural Networks for Image Denoising

We introduce a paradigm for nonlocal sparsity reinforced deep convolutional neural network denoising. It is a combination of a local multiscale denoising by a convolutional neural network (CNN) based denoiser and a nonlocal denoising based on a nonlocal filter (NLF) exploiting the mutual similarities between groups of patches. CNN models are leveraged with noise levels that progressively decrease at every iteration of our framework, while their output is regularized by a nonlocal prior implicit within the NLF. Unlike complicated neural networks that embed the nonlocality prior within the layers of the network, our framework is modular, it uses standard pre-trained CNNs together with standard nonlocal filters. An instance of the proposed framework, called NN3D, is evaluated over large grayscale image datasets showing state-of-the-art performance.

==> data/bsd68_cnnfbm.csv <==
sigma,cnnfbmdncnn,cnnfbmffdnet,cnnfbmwdncnn
30,28.408,28.373,28.562
50,26.267,26.292,26.419
75,24.713,24.797,24.906


==> data/bsd68_sigma30_mean_cnnf.csv <==
cnnfdncnn,cnnfffdnet,cnnfwdncnn
28.408,28.373,28.562


==> data/bsd68_sigma50_mean_cnnf.csv <==
cnnfdncnn,cnnfffdnet,cnnfwdncnn
26.267,26.292,26.419


==> data/bsd68_sigma75_mean_cnnf.csv <==
cnnfdncnn,cnnfffdnet,cnnfwdncnn
24.713,24.797,24.906


==> data/psnr_barbara_sigma50.csv <==
noisy,bm3d,wdncnn,nn3dwdncnn,nn3dwdncnnbmcnn
14.151,27.24,27.144,27.674,27.648


==> data/psnr_bsd68.csv <==
sigma,bm3d,dncnn,ffdnet,wdncnn,nn3ddncnn,nn3dffdnet,nn3dwdncnn,cnnfbmdncnn,cnnfbmffdnet,cnnfbmwdncnn
30,27.753,28.359,28.383,28.561,28.41,28.373,28.555,28.408,28.373,28.562
50,25.627,26.228,26.295,26.389,26.273,26.292,26.412,26.267,26.292,26.419
75,24.222,24.64,24.786,24.849,24.724,24.797,24.895,24.713,24.797,24.906


==> data/psnr_house_sigma50.csv <==
noisy,bm3d,wdncnn,nn3dwdncnn,nn3dwdncnnbmcnn
14.175,29.826,30.723,30.977,30.989


==> data/psnr_set12.csv <==
sigma,bm3d,dncnn,ffdnet,wdncnn,nn3ddncnn,nn3dffdnet,nn3dwdncnn,cnnfbmdncnn,cnnfbmffdnet,cnnfbmwdncnn
30,29.118,29.539,29.634,29.914,29.665,29.663,29.954,29.655,29.66,29.959
50,26.702,27.191,27.326,27.481,27.33,27.398,27.609,27.316,27.39,27.613
75,24.903,25.223,25.505,25.641,25.45,25.611,25.796,25.425,25.605,25.806


==> data/psnr_star_sigma50.csv <==
noisy,bm3d,wdncnn,nn3dwdncnn,nn3dwdncnnbmcnn
14.175,24.959,25.921,26.08,26.062


==> data/psnr_urban100.csv <==
sigma,bm3d,dncnn,ffdnet,wdncnn,nn3ddncnn,nn3dffdnet,nn3dwdncnn,cnnfbmdncnn,cnnfbmffdnet,cnnfbmwdncnn
30,28.753,28.884,29.06,29.837,29.247,29.192,30.029,29.226,29.183,30.04
50,25.947,26.28,26.547,27.084,26.662,26.779,27.475,26.633,26.764,27.493
75,23.932,23.985,24.534,25.06,24.504,24.825,25.489,24.448,24.812,25.525


==> data/set12_cnnfbm.csv <==
sigma,cnnfbmdncnn,cnnfbmffdnet,cnnfbmwdncnn
30,29.655,29.66,29.959
50,27.316,27.39,27.613
75,25.425,25.605,25.806


==> data/set12_sigma50_mean_cnnf.csv <==
cnnfdncnn,cnnfffdnet,cnnfwdncnn
27.316,27.39,27.613


==> data/set12_sigma75_mean_cnnf.csv <==
cnnfdncnn,cnnfffdnet,cnnfwdncnn
25.425,25.605,25.806


==> data/urban100_cnnfbm.csv <==
sigma,cnnfbmdncnn,cnnfbmffdnet,cnnfbmwdncnn
30,29.226,29.183,30.04
50,26.633,26.764,27.493
75,24.448,24.812,25.525


==> data/urban100_dncnn_sigma75_bm_experiments_mean.csv <==
z,bm3dht,bm3dwiener,cnnf
-0.53023,-0.04388,0,-0.055731


==> data/urban100_ffdnet_sigma75_bm_experiments_mean.csv <==
z,bm3dht,bm3dwiener,cnnf
-0.51406,-0.045128,0,-0.013324


==> data/urban100_sigma30_mean_cnnf.csv <==
cnnfdncnn,cnnfffdnet,cnnfwdncnn
29.226,29.183,30.04


==> data/urban100_sigma50_mean_cnnf.csv <==
cnnfdncnn,cnnfffdnet,cnnfwdncnn
26.633,26.764,27.493


==> data/urban100_sigma75_mean_cnnf.csv <==
cnnfdncnn,cnnfffdnet,cnnfwdncnn
24.448,24.812,25.525


==> data/urban100_wdncnn_sigma75_bm_experiments_mean.csv <==
z,bm3dht,bm3dwiener,cnnf
-0.46326,-0.044299,0,0.035993


==> gse-cnn_with_comments.tex.txt <==
\documentclass[journal]{IEEEtran}

% *** GRAPHICS RELATED PACKAGES ***
% 
\ifCLASSINFOpdf
% \usepackage[pdftex]{graphicx}
% declare the path(s) where your graphic files are
% \graphicspath{{../pdf/}{../jpeg/}}
% and their extensions so you won't have to specify these with
% every instance of \includegraphics
% \DeclareGraphicsExtensions{.pdf,.jpeg,.png}
\else
% or other class option (dvipsone, dvipdf, if not using dvips). graphicx
% will default to the driver specified in the system graphics.cfg if no
% driver is specified.
% \usepackage[dvips]{graphicx}
% declare the path(s) where your graphic files are
% \graphicspath{{../eps/}}
% and their extensions so you won't have to specify these with
% every instance of \includegraphics
% \DeclareGraphicsExtensions{.eps}
\fi


\usepackage{contour}
\usepackage{float}
% \usepackage[export]{adjustbox}
% \usepackage[shortlabels]{enumitem}
\usepackage{graphicx,xcolor}
\usepackage{cite}
\usepackage{comment}
\usepackage{amsmath}
\usepackage{amssymb}
\usepackage[outdir=./]{epstopdf}
\usepackage{multirow}
\usepackage[utf8]{inputenc}
\usepackage[T1]{fontenc}
\usepackage{tikz}
\usetikzlibrary{positioning}
\usetikzlibrary{shapes,arrows,fit}
\usetikzlibrary{shapes.gates.logic.US}
\usetikzlibrary{spy}              % For the image details.
\usetikzlibrary{calc}             % To do calculations with coordinates.
% \usepackage{color}
\usepackage{soul}
% \usepackage{setspace}
\usepackage[normalem]{ulem}
\usepackage[numbers,square,sort&compress]{natbib}
\usepackage{glossaries}                % For the acronyms.
\usepackage{algorithm}                 % For the algorithm float.
\usepackage{algorithmic}               % For the actual algorithm description.
\usepackage{amsfonts}                  % \mathbb
\usepackage{bm}                        % bold math symbols
\usepackage{booktabs}                  % For properly spaced tables.
\usepackage{multirow}                  % For multi row tables.
\usepackage{pgf}
% \usepackage{pgfplots}
\makeatletter                          % There is a bug in pgfplots at the
\let\pgfmathModX=\pgfmathMod@          % moment, so this is required for the Mod
\usepackage{pgfplots}%                 % operation to be usable.
\let\pgfmathMod@=\pgfmathModX          % https://sourceforge.net/p/pgfplots/bugs/129/
\makeatother
\usepackage{pgfplotstable}             % Tables from CSV files.
\usepackage[caption=false]{subfig}     % subfloat
\usepackage{todonotes}
\usepackage{marginnote}
\makeatletter
\newcommand{\tinytodo}[2][]
{\todo[fancyline, noprepend, caption={#2}, size=\small, #1]{\renewcommand{\baselinestretch}{0.5}\selectfont#2\par}}
\renewcommand{\@todonotes@backgroundcolor}{white}
\renewcommand{\@todonotes@textwidth}{2.1\marginparwidth}
\renewcommand{\@todonotes@drawMarginNoteWithLine}{%
\begin{tikzpicture}[remember picture, overlay, baseline=-0.75ex]%
    \node [coordinate] (inText) {};%
\end{tikzpicture}%
\marginnote[{% Draw note in left margin
    \@todonotes@drawMarginNote%
    \@todonotes@drawLineToLeftMargin%
}]{% Draw note in right margin
    \@todonotes@drawMarginNote%
    \@todonotes@drawLineToRightMargin%
}%
}
\makeatother

\makeatletter
\if@todonotes@disabled
\newcommand{\hlfix}[2]{#1}
\else
\newcommand{\hlfix}[2]{\texthl{#1}\tinytodo{\tiny{#2}}}
\fi
\makeatother

% This is breaking compilation sometimes, lets uncomment in the end.
\usepackage[hidelinks]{hyperref}
\hypersetup{
    colorlinks,
    linkcolor={red!50!black},
    citecolor={blue!50!black},
    urlcolor={blue!80!black}
}

\definecolor{darkGrey}{RGB}{90,90,90}
\definecolor{pastelLucio}{RGB}{247,233,134}
\definecolor{blueLucio}{RGB}{223,233,249}
\definecolor{pinkLucio}{RGB}{248,233,232}
\definecolor{pastelYellow}{RGB}{255,251,241}

\newcommand\kaWuline{\bgroup\markoverwith{\textcolor[rgb]{0.12,0.74,0.36}{\rule[-0.4ex]{2pt}{0.4pt}}}\ULon}
\newcommand\vlWuline{\bgroup\markoverwith{\textcolor[rgb]{0.74,0.12,0.36}{\rule[-0.4ex]{2pt}{0.4pt}}}\ULon}
\newcommand\alWuline{\bgroup\markoverwith{\textcolor[rgb]{.6,0.5,0}{\rule[-0.4ex]{2pt}{0.7pt}}}\ULon}
\newcommand\cacWuline{\bgroup\markoverwith{\textcolor{orange}{\rule[-0.5ex]{2pt}{0.4pt}}}\ULon}

\newcommand{\vl}[2]{{\alWuline{#1 }\small\textcolor[rgb]{0.74,0.12,0.36}{[\textbf{Vladimir:} #2]}}}

\newcommand{\ka}[2]{{\kaWuline{#1 }\tinytodo{\tiny{\textcolor[rgb]{0.12,0.74,0.36}{[\textbf{Karen:} #2]}}}}}
\newcommand{\al}[2]{{\alWuline{#1 }\tinytodo{\tiny{\textcolor[rgb]{.6,0.5,0}{[\textbf{Ale:} #2]}}}}}
\newcommand{\alnoul}[1]{\tinytodo{\tiny{\textcolor[rgb]{.6,0.5,0}{[\textbf{Ale:} #1]}}}}
\newcommand{\cac}[2]{{\cacWuline{#1 }\tinytodo{\tiny{\textcolor{orange}{[\textbf{cac:} #2]}}}}}
\newcommand{\cacnoul}[1]{\tinytodo{\tiny{\textcolor{orange}{[\textbf{cac:} #1]}}}}
\usepackage{marginfix}


\renewcommand{\alnoul}[1]{\textcolor[rgb]{.6,0.5,0}{[\textbf{Ale:} #1]}}
\renewcommand{\cacnoul}[1]{\textcolor{orange}{[\textbf{cac:} #1]}}
\renewcommand{\al}[2]{{\cacWuline{#1 }\small\textcolor[rgb]{.6,0.5,0}{[\textbf{al:} #2]}}}
\renewcommand{\ka}[2]{{\cacWuline{#1 }\small\textcolor[rgb]{0.12,0.74,0.36}{[\textbf{Karen:} #2]}}}
\renewcommand{\cac}[2]{{\cacWuline{#1 }\small\textcolor{orange}{[\textbf{cac:} #2]}}}



% * <egikar@gmail.com> 2017-12-12T17:42:21.709Z:
% 
% ^.

\tikzset{%
  block/.style    = {draw, thick, rectangle, minimum height = 2em,
    minimum width = 2em},
  sum/.style      = {draw, circle, semithick, node distance = 1.0cm}, % Adder
  cross/.style={path picture={ 
      \draw[black]
      (path picture bounding box.south east) -- (path picture bounding box.north west) (path picture bounding box.south west) -- (path picture bounding box.north east);
    }},
  input/.style    = {coordinate}, % Input
  output/.style   = {coordinate} % Output
}


% \usetikzlibrary{spy}
\tikzstyle{process} = [rectangle, minimum width=1.3cm, minimum height=1.3cm, text centered, draw=black, semithick, fill=blueLucio]
\tikzstyle{process2} = [rectangle, minimum width=1.8cm, minimum height=1.0cm, text centered, draw=black, semithick, fill=pinkLucio]
\tikzstyle{cloud} = [node distance=1.1cm,   minimum height=0em]
\tikzset{font={\fontsize{8pt}{12}\selectfont}}
\tikzstyle{arrow} = [thick,->,>=stealth]

\pgfplotstableset{
  col sep=comma,                 % CSV files are the default.
  every head row/.style={        % Use booktabs to make tables look nice.
    before row=\toprule,   %
    after row=\midrule     %
  },                             %
  every last row/.style={        %
    after row=\bottomrule  %
  },                             %
  fixed,                         % Configure the numbers.
  fixed zerofill,                %
  precision=2,                   %
}

% 1: image name
% 2: image position (e.g. right of=...)
% 3: detail position (absolute coordinates)
% 4: label
% 5: height of the spy rectangle
% 6: image width
\def\showdetail#1#2#3#4#5#6{%
  \node[image,#2] (#1) {\includegraphics[width=#6]{figure/#1}};
  \path (#1.south west) ++(#3) coordinate (#1 detail position);
  \spy on (#1 detail position) in node [above=of #1];
%   \node[below=2mm of #1] (#1 detail) {\smash{#4}};
  \node[below=1mm of #1] (#1 detail) {#4};
}

% 1: image stem
% 2: detail coordinate (x, y)
% 3: image width
% 4: width of the spy rectangle
% 5: height of the spy rectangle
% 6: magnification factor
% 7: distance between images
\def\showdetailall#1#2#3#4#5#6#7{%
  \def\imw{#3} % Width of included images.
  \begin{tikzpicture}[
    spy using outlines={%
      rectangle,
      magnification = #6,
      width = #4,
      height = #5,
      connect spies,
      very thick,
      red,
    },
    node distance = #7,
    image/.style = {anchor=south west, inner sep=0},
    % every node/.style = {draw, red},
    ]
    \def\printpsnr{\pgfmathprintnumber{\pgfplotsretval}dB}
    \showdetail{#1}{}{#2}{Ground truth}{#5}{#3}
    \pgfplotstableread{data/psnr_#1_sigma50.csv}\psnrtable
    \pgfplotstablegetelem{0}{noisy}\of\psnrtable
    \showdetail{#1_sigma50}{right=of #1}{#2}{Noisy \printpsnr}{#5}{#3}
    \pgfplotstablegetelem{0}{bm3d}\of\psnrtable
    \showdetail{#1_sigma50_bm3d}{right=of #1_sigma50}{#2}{BM3D \cite{BM3D-TIP} \printpsnr}{#5}{#3}
    \pgfplotstablegetelem{0}{cnn}\of\psnrtable
    \showdetail{#1_sigma50_cnn}{right=of #1_sigma50_bm3d}{#2}{\wavdncnn\ \cite{WavDnCNN} \printpsnr}{#5}{#3}
    \pgfplotstablegetelem{0}{cnnnlp}\of\psnrtable
    \showdetail{#1_sigma50_cnn1d}{right=of #1_sigma50_cnn}{#2}{\thingcombo{\wavdncnn} \printpsnr}{#5}{#3}
  \end{tikzpicture}
}

\renewcommand{\algorithmiccomment}[1]{\hfill\textcolor{gray}{\footnotesize\textsf{#1\,}}}
%\renewcommand{\algorithmiccomment}[1]{\hfill\textcolor{gray}{\small\texttt{\{#1\}}}}

% *** FLOAT PACKAGES ***
% 
% \usepackage{fixltx2e}
% fixltx2e, the successor to the earlier fix2col.sty, was written by
% Frank Mittelbach and David Carlisle. This package corrects a few problems
% in the LaTeX2e kernel, the most notable of which is that in current
% LaTeX2e releases, the ordering of single and double column floats is not
% guaranteed to be preserved. Thus, an unpatched LaTeX2e can allow a
% single column figure to be placed prior to an earlier double column
% figure.
% Be aware that LaTeX2e kernels dated 2015 and later have fixltx2e.sty's
% corrections already built into the system in which case a warning will
% be issued if an attempt is made to load fixltx2e.sty as it is no longer
% needed.
% The latest version and documentation can be found at:
% http://www.ctan.org/pkg/fixltx2e


% \usepackage{stfloats}
% stfloats.sty was written by Sigitas Tolusis. This package gives LaTeX2e
% the ability to do double column floats at the bottom of the page as well
% as the top. (e.g., "\begin{figure*}[!b]" is not normally possible in
%   LaTeX2e). It also provides a command:
%   \fnbelowfloat
%   to enable the placement of footnotes below bottom floats (the standard
%   LaTeX2e kernel puts them above bottom floats). This is an invasive package
%   which rewrites many portions of the LaTeX2e float routines. It may not work
%   with other packages that modify the LaTeX2e float routines. The latest
%   version and documentation can be obtained at:
%   http://www.ctan.org/pkg/stfloats
%   Do not use the stfloats baselinefloat ability as the IEEE does not allow
%   \baselineskip to stretch. Authors submitting work to the IEEE should note
%   that the IEEE rarely uses double column equations and that authors should try
%   to avoid such use. Do not be tempted to use the cuted.sty or midfloat.sty
%   packages (also by Sigitas Tolusis) as the IEEE does not format its papers in
%   such ways.
%   Do not attempt to use stfloats with fixltx2e as they are incompatible.
%   Instead, use Morten Hogholm'a dblfloatfix which combines the features
%   of both fixltx2e and stfloats:
%   
%   \usepackage{dblfloatfix}
%   The latest version can be found at:
%   http://www.ctan.org/pkg/dblfloatfix



%   correct bad hyphenation here
\hyphenation{op-tical net-works semi-conduc-tor es-ti-mate es-ti-ma-tes in-verse-ly}

%\newcommand{\wavdncnn}{WDnCNN}
\def\wavdncnn{\text{WDnCNN}}
%\newcommand{\thing}{NN3D}
\def\thing{{NN3D}}
\def\qWiener{q}
\newcommand{\thingsuffix}{\thing}
\newcommand{\thingcombo}[1]{\thingsuffix\big(#1\big)}

%\def\cnnTrainStd{s}
\def\cnnTrainStd{\varsigma}
\def\cnnTrainStdSet{\Sigma}
\newcommand{\mybreve}[1]{#1}
\input{acronyms.tex}


\begin{document}


% paper title
% Titles are generally capitalized except for words such as a, an, and, as,
% at, but, by, for, in, nor, of, on, or, the, to and up, which are usually
% not capitalized unless they are the first or last word of the title.
% Linebreaks \\ can be used within to get better formatting as desired.
% Do not put math or special symbols in the title.
% \title{Group-Sparsity Enforced Deep Convolutional Neural Networks for Image Denoising}

%\title{Nonlocal Self-Similarity Reinforced %\ka{Deep} {I propose to remove Deep from the title, the method is applicable to any CNN} 
% Convolutional Neural Networks for Image Denoising\al{}{the title is still hard to read; maybe we should simplify it further. What about ``Nonlocality-Reinforced Convolutional Neural Networks for Image Denoising''}}
\title{Nonlocality-Reinforced Convolutional Neural Networks for Image Denoising}
% 
% 
% author names and IEEE memberships
% note positions of commas and nonbreaking spaces ( ~ ) LaTeX will not break
% a structure at a ~ so this keeps an author's name from being broken across
% two lines.
% use \thanks{} to gain access to the first footnote area
% a separate \thanks must be used for each paragraph as LaTeX2e's \thanks
% was not built to handle multiple paragraphs
% 

% \author{Michael~Shell,~\IEEEmembership{Member,~IEEE,}
% John~Doe,~\IEEEmembership{Fellow,~OSA,}
% and~Jane~Doe,~\IEEEmembership{Life~Fellow,~IEEE}% <-this % stops a space
% \thanks{M. Shell was with the Department
% of Electrical and Computer Engineering, Georgia Institute of Technology, Atlanta,
% GA, 30332 USA e-mail: (see http://www.michaelshell.org/contact.html).}% <-this % stops a space
% \thanks{J. Doe and J. Doe are with Anonymous University.}% <-this % stops a space
% \thanks{Manuscript received April 19, 2005; revised August 26, 2015.}}


\author{Cristóvão~Cruz, %~\IEEEmembership{Member,~IEEE,}
  Alessandro~Foi,~\IEEEmembership{Senior Member,~IEEE,}
  Vladimir~Katkovnik, %~\IEEEmembership{Fellow,~OSA,} % shouldn't this be only for IEEE membership, OSA is not part of IEEE.
   and~Karen~Egiazarian,~\IEEEmembership{Fellow,~IEEE}
%    \ka{}{How about 'Nonlocality Enforced' in the title? }\al{}{I am not sure it would be grammatically correct -- in my mind I have something like this https://en.wikipedia.org/wiki/Fiberglass  or  https://patents.google.com/patent/US4376803A/en }% 
  \thanks{This work is supported by the Academy of Finland (projects no.~287150, 
    2015-2019, and no.~310779, 2017-2021) and European Union's H2020 Framework Programme (H2020-MSCA-ITN-2014) 
under grant agreement no.~642685 MacSeNet. The authors are with Tampere University of Technology, Finland, and with Noiseless Imaging Ltd, Finland. e-mail: cristovao@noiselessimaging.com}} 
% note the % following the last \IEEEmembership and also \thanks - 
% these prevent an unwanted space from occurring between the last author name
% and the end of the author line. i.e., if you had this:
% 
% \author{....lastname \thanks{...} \thanks{...} }
% ^------------^------------^----Do not want these spaces!
% 
% a space would be appended to the last name and could cause every name on that
% line to be shifted left slightly. This is one of those "LaTeX things". For
% instance, "\textbf{A} \textbf{B}" will typeset as "A B" not "AB". To get
% "AB" then you have to do: "\textbf{A}\textbf{B}"
% \thanks is no different in this regard, so shield the last } of each \thanks
% that ends a line with a % and do not let a space in before the next \thanks.
% Spaces after \IEEEmembership other than the last one are OK (and needed) as
% you are supposed to have spaces between the names. For what it is worth,
% this is a minor point as most people would not even notice if the said evil
% space somehow managed to creep in.



% The paper headers
\markboth{IEEE SPL}%
{Shell \MakeLowercase{\textit{et al.}}: Bare Demo of IEEEtran.cls for IEEE Journals}
% The only time the second header will appear is for the odd numbered pages
% after the title page when using the twoside option.
% 
% *** Note that you probably will NOT want to include the author's ***
% *** name in the headers of peer review papers.                   ***
% You can use \ifCLASSOPTIONpeerreview for conditional compilation here if
% you desire.




% If you want to put a publisher's ID mark on the page you can do it like
% this:
% \IEEEpubid{0000--0000/00\$00.00~\copyright~2015 IEEE}
% Remember, if you use this you must call \IEEEpubidadjcol in the second
% column for its text to clear the IEEEpubid mark.



% use for special paper notices
% \IEEEspecialpapernotice{(Invited Paper)}




% make the title area
\maketitle

% As a general rule, do not put math, special symbols or citations
% in the abstract or keywords.
\begin{abstract}
  We introduce a paradigm for nonlocal sparsity reinforced deep convolutional neural network denoising. It is a combination of a local multiscale denoising by a convolutional neural network (CNN) based denoiser and a nonlocal denoising based on a \gls{nlf} exploiting the mutual similarities between groups of patches. 
  CNN models are leveraged with noise levels that progressively decrease at every iteration of our framework, while their output is regularized by a nonlocal prior implicit within the \gls{nlf}. Unlike complicated neural networks that embed the nonlocality prior within the layers of the network, our framework is modular, it uses standard pre-trained CNNs together with standard nonlocal filters.
  An instance of the proposed framework, called \thing, is evaluated over large grayscale image datasets showing state-of-the-art performance.% and outperforms other CNN-based denoisers.
%  \alnoul{color???}
\end{abstract}

% Note that keywords are not normally used for peerreview papers.
\begin{IEEEkeywords}
  image denoising, convolutional neural network, nonlocal filters, BM3D.
\end{IEEEkeywords}


% For peer review papers, you can put extra information on the cover
% page as needed:
% \ifCLASSOPTIONpeerreview
% \begin{center} \bfseries EDICS Category: 3-BBND \end{center}
% \fi
% 
% For peerreview papers, this IEEEtran command inserts a page break and
% creates the second title. It will be ignored for other modes.
\IEEEpeerreviewmaketitle

% Reset the acronyms.
\glsresetall

\section{Introduction}
% The very first letter is a 2 line initial drop letter followed
% by the rest of the first word in caps.
% 
% form to use if the first word consists of a single letter:
% \IEEEPARstart{A}{demo} file is ....
% 
% form to use if you need the single drop letter followed by
% normal text (unknown if ever used by the IEEE):
% \IEEEPARstart{A}{}demo file is ....
% 
% Some journals put the first two words in caps:
% \IEEEPARstart{T}{his demo} file is ....
% 
% Here we have the typical use of a "T" for an initial drop letter
% and "HIS" in caps to complete the first word.

\IEEEPARstart{I}mage denoising, one of the most important problems of image
processing and computer vision, aims at estimating an unknown image from its
noisy observation. Image denoising plays a crucial role at various
stages of image processing and can be used as a replacement of
explicit image priors:
% to raw data at the pre-processing stage, to decompressed images at the
% post-processing stage, or as a plug-in filter achieving the following goals:

\noindent \emph{in pre-processing}, to enhance the output quality and
performance of the subsequent image-processing or computer-vision tasks, such as
demosaicing, sharpening, compression, object segmentation, classification, and
recognition \cite{milanfar_2013_tour};

\noindent \emph{in post-processing: } to suppress compression artifacts, such as
blocking %(JPEG) 
and ringing%\alnoul{this is an issue also of JPEG -- should we be so specific?} %(JPEG2000)
~\cite{FoiSADCT};

\noindent \emph{as plug\&play} filter: i.e. as an implicit regularization prior
used in various inverse-imaging applications \cite{ChanPlug} and in end-to-end
optimized computational imaging systems \cite{FlexISP}.

\contourlength{2.5pt}
\contournumber{60} 
\begin{figure}[t]
  \centering
  \begin{tikzpicture}[node distance = 0.7cm, auto]
  \linespread{0.65}
    \draw [dashed, thin,darkGrey, fill=pastelYellow] (2.2,-2.25) rectangle (6.45,-0.4);
    \node (in1) [cloud, align=center]
    {$z$};
    \node (in2) [cloud, align=center, below=22.5mm of in1] {$\hat{y}_{k-1}$\hspace*{-0.05cm}};
    \node (out2) [cloud, align=center, below right=22.5mm and 7.3cm of in1] {$\hat{y}_{k}$};
    \node (wsum) [sum, inner sep=0.5pt ,below right=10mm and 9mm of in1] {$\boldsymbol{+}$};
    \node (amp1) [draw, shape border rotate=180, regular polygon, regular polygon sides=3, semithick, minimum size=4mm, outer sep=-0.1pt,inner sep=0pt, above=4mm of wsum] {};
    \node (amp2) [draw, shape border rotate=0, semithick,regular polygon, regular polygon sides=3, minimum size=4mm, outer sep=-0.1pt, inner sep=0pt, below=4.3mm of wsum] {};
    \node (amp1ll) [cloud, align=center, below left=0.5mm and 2.5mm of amp1] {};
    \node (amp1ur) [cloud, align=center, above right=-0.2mm and 3mm of amp1] {};
    \node (amp2ll) [cloud, align=center, below left=-0.3mm and 2.5mm of amp2] {};
    \node (amp2ur) [cloud, align=center, above right=0.98mm and 3mm of amp2] {};
    \node (amp1llt) [align=right, above left=-0.7mm and -5mm of amp1ll] {$_{\lambda_k}$};
    \node (amp2llt) [align=right, above left=-0.4mm and -5.5mm of amp2ll] {$_{1-\lambda_k}$};
    
    \node (CNN) [process, right=10mm of wsum, align=center] {CNNF% \\ (\ref{sec:CNN})
    };
    \node (nlf) [process, right=11mm of CNN ,align=center] {{NLF}% \\ (\ref{sec:nlf})
    };
    \draw [arrow, thin] (amp1ll) -- (amp1ur);
    \draw [arrow, thin] (amp2ll) -- (amp2ur);
    \draw [arrow] (wsum) -- node[anchor=south] {\hspace*{-3mm}$\bar z_{k}$} (CNN.west) node[rotate=-90, %below left,
    above,
    inner sep=1.5pt]{\scalebox{.76}{\tiny \textsf{NOISY}}};
    \draw [arrow] (CNN.east) node[rotate=90, %above left,
    above,
    inner sep=1.5pt]{\scalebox{.76}{\tiny \textsf{DENOISED}}} -- node(zTilde)[anchor=south] {{\hspace*{-0.0mm}{$\tilde y_{k}$}}} (nlf.west) node[rotate=-90,    above,
    inner sep=1.5pt]{\scalebox{.76}{\tiny \textsf{NOISY}}};
    \draw [arrow] (amp1)   --  (wsum);
    \draw [arrow] (nlf.east) node[rotate=90, %above left,
    above,
    inner sep=1.5pt]{\scalebox{.76}{\tiny \textsf{\ DENOISED}}} --  ++(0.6,-0.0) |- (out2.west);
    \draw [arrow] (amp2.north)  --  (wsum.south);
    \draw [thick] (in1.east)  -| (amp1.north);
    \draw [thick] (in2.east)  -|  (amp2.south);

    %% ALTERNATIVE 1  %%%%%%%%%%%%%%%%%%%%%%%%%%%%%
    % \node (out1) [cloud, above=22.5mm of out2,align=center] {$z$};  \draw [arrow] (in1) -- (out1);
    % \draw [arrow] (in2)   -|  (nlf.270) node[above, inner sep=1.5pt]{\scalebox{.76}{\tiny \textsf{PILOT}}};

    %% ALTERNATIVE 2  %%%%%%%%%%%%%%%%%%%%%%%%%%%%%
    % \node (GRO) [process, above=9mm of nlf, align=center] {\ Grouping\,}; \draw [arrow] (GRO.south) node[above, inner sep=1.5pt]{\scalebox{.76}{\tiny \textsf{GROUPING}}} --node[anchor=west] {\!$S$} (nlf.north) node[below, inner sep=1.5pt]{\scalebox{.76}{\tiny \textsf{GROUPING}}}; \draw [arrow] (amp1.north) |- (GRO.west) node[rotate=-90, above, inner sep=1.5pt]{\scalebox{.76}{\tiny \textsf{NOISY}}}; \draw [arrow] (in2)   -|  (nlf.270) node[above, inner sep=1.5pt]{\scalebox{.76}{\tiny \textsf{PILOT}}};

    %% ALTERNATIVE 3  %%%%%%%%%%%%%%%%%%%%%%%%%%%%%
    % \node (par1) [cloud, align=center, above=5.5mm of CNN] {$\lambda^2_k\sigma^2$}; \draw [arrow] (par1.south) -- (CNN.north) node[below, inner sep=1.5pt]{\scalebox{.76}{\tiny \textsf{VARIANCE}}}; \node (par2) [cloud, align=center, above=5.5mm of nlf] {$\tau_k^2$}; \draw [arrow] (par2.south) -- (nlf.north) node[below, inner sep=1.5pt]{\scalebox{.76}{\tiny \textsf{VARIANCE}}}; \draw [arrow] (in2)   -|  (nlf.270) node[above, inner sep=1.5pt]{\scalebox{.76}{\tiny \textsf{PILOT}}};

    %% ALTERNATIVE 4  %%%%%%%%%%%%%%%%%%%%%%%%%%%%%
    % \node (par1) [cloud, align=center, above=5.5mm of CNN] {$\lambda^2_k\sigma^2$\ }; \draw [arrow] (par1.south) -- (CNN.north) node[below, inner sep=1.5pt]{\scalebox{.76}{\tiny \textsf{VARIANCE}}}; \node (par2) [cloud, align=center, above=5.5mm of nlf] {\ $\tau_k^2$}; \draw [arrow] (par2.south) -- (nlf.north) node[below, inner sep=1.5pt]{\scalebox{.76}{\tiny \textsf{VARIANCE}}};
    % \node (GRO) [process, above=10mm of zTilde, align=center] {\ Grouping\,}; \draw [arrow] (GRO.south) node[above, inner sep=1.5pt]{\scalebox{.76}{\tiny \textsf{GROUPING}}} |- ++(0.0,-0.3) --node[anchor=south] {\ $S$} (nlf.north west); \draw [arrow] (amp1.north) |- (GRO.west) node[rotate=-90, above, inner sep=1.5pt]{\scalebox{.76}{\tiny \textsf{NOISY}}};

    %% ALTERNATIVE 5  %%%%%%%%%%%%%%%%%%%%%%%%%%%%%
    % \node (par1) [cloud, align=center, above=5.5mm of CNN] {$\lambda^2_k\sigma^2$\ }; \draw [arrow] (par1.south) -- (CNN.north) node[below, inner sep=1.5pt]{\scalebox{.76}{\tiny \textsf{VARIANCE}}};
    % \node (par2) [cloud, align=center, below=5.5mm of nlf.295] {\ $\tau_k^2$}; \draw [arrow] (par2.north) -- (nlf.295) node[above, inner sep=1.5pt]{\scalebox{.76}{\tiny \textsf{VARIANCE\ \,}}}; \draw [arrow] (in2) -|  (nlf.240) node[above, inner sep=1.5pt]{\scalebox{.76}{\tiny \textsf{\!PILOT}}};
    % \node (GRO) [process2, above=9mm of nlf, align=center] {Grouping}; \draw [arrow] (GRO.south) node[above, inner sep=1.5pt]{\scalebox{.76}{\tiny \textsf{GROUPING}}} --node[anchor=west] {\!$S$} (nlf.north) node[below, inner sep=1.5pt]{\scalebox{.76}{\tiny \textsf{GROUPING}}}; \draw [arrow] (amp1.north) |- (GRO.west) node[rotate=-90, above, inner sep=1.5pt]{\scalebox{.76}{\tiny \textsf{NOISY}}};
    % \node (par3) [cloud, align=center, right=10mm of GRO] {$\sigma^2$}; \draw [arrow] (par3.west) -- (GRO.east) node[rotate=90, above, inner sep=1.5pt]{\scalebox{.76}{\tiny \textsf{VARIANCE}}};

    %% ALTERNATIVE 6  %%%%%%%%%%%%%%%%%%%%%%%%%%%%%
    \node (par1) [cloud, align=center, below=4.8mm of CNN] {$\lambda^2_k\sigma^2$\ }; \draw [arrow] (par1.north) -- (CNN.south) node[above, inner sep=1.5pt]{\scalebox{.76}{\tiny \textsf{VARIANCE}}};
    \node (par2) [cloud, align=center, below=5.5mm of nlf.270] {\ $\tau_k$}; \draw [arrow] (par2.north) -- (nlf.270) node[above, inner sep=1.5pt]{\scalebox{.76}{\tiny \textsf{THRESHOLD\ \,}}}; 
    % \draw [arrow] (in2) -|  (nlf.240) node[above, inner sep=1.5pt]{\scalebox{.76}{\tiny \textsf{\!PILOT}}};
    \node (GRO) [process2, above=7mm of nlf, align=center] {%Grouping
 };
\node (GROtext) [cloud, below=-9.4mm of GRO, align=center] {%Grouping
Block\\Matching};
\draw [arrow] (GRO.south) node[above, inner sep=1.5pt]{\scalebox{.76}{\tiny \textsf{GROUP COORDS}}} --node[anchor=-30] {$S\!$} (nlf.north) node[below, inner sep=1.5pt]{\scalebox{.76}{\tiny \textsf{GROUP COORDS}}}; \draw [arrow] (amp1.north) |- (GRO.west) node[rotate=-90, above, inner sep=1.5pt]{\scalebox{.76}{\tiny \textsf{NOISY}}};
    \node (par3) [cloud, align=center, right=10mm of GRO] {$\sigma^2$}; \draw [arrow] (par3.west) -- (GRO.east) node[rotate=90, above, inner sep=1.5pt]{\scalebox{.76}{\tiny \textsf{VARIANCE}}};
  \end{tikzpicture}\vspace*{-0.2mm}
  \caption{Flowchart of the generic $k$-th iteration of the proposed %GSE-CNN
    framework. 
    The noisy image $z$ is combined with a previous estimate $\hat{y}_{k-1}$ of the clean image $y$ as the convex combination $\bar{z}_k=\lambda_k z + \left(1-\lambda_k\right)\hat{y}_{k-1}$.
    First, $\bar{z}_k$ is filtered by a convolutional neural network filter (CNNF); then the CNNF output $\tilde{y}_k$ is processed by a Nonlocal filter (\gls{nlf}), whose 
% The 
output 
%of the \gls{nlf} 
constitutes the new estimate $\hat{y}_{k}$. 
    % and $B_j$ are CNN-based and WBM1D denoisers, respectively;  $\sigma_j$ is used as a standard deviation of AWGN in $C_j$ to train the model coefficients, and in $B_j$ to set the parameter of standard deviation in WBM1D denoising scheme; $\alpha_j$ are rational numbers from interval $(0,1)$, $y$ is a noisy input image, $\hat{y_j}$ and $\tilde{y_j}$ are outputs on CNN and WBM1D denoisers, and $\hat{y}$ is the output of GSE-CNN denoiser. 
    The method iterates %for $k\!=\!1,\dots$ 
    with $1\!=\!\lambda_{1}\!>\!\dots>\!\lambda_{k-1}\!>\!\lambda_{k}\!>\!\dots\!>\!0$. The dashed line encloses the core elements for CNN denoising reinforced by nonlocal self-similarity; block matching determines the nonlocal self-similarity embedded in the NLF and is performed only at the first iteration.
  } 
  \label{flowChart}	
\end{figure}


Recently, image denoising received a new boost of interest through the
application of advanced machine-learning methods, particularly deep \glspl{cnn}
% \al{}{should we integrate D too into the acronym?} \ka{}{maybe not, there are
% many modifications of CNN which can be used in our scheme, see e.g. recently
% introduced dilated CNN https://www.arxiv-vanity.com/papers/1708.05473v3/ }
\cite{zhangCvpr17}. The current most effective
% \al{State-of-the-art}{here we risk to get TV-enemies -- perhaps rather than
% 'state-of-the-art' we should here say 'Current best performing' (but not sure
% it would really help... ?)}\ka{}{SoTA is better, and we can refer to recent
% publications}
image denoising methods can be roughly categorized into \emph{nonlocal filters (\glspl{nlf})} (e.g., NLBayes \cite{NL-Bayes}, \gls{bm3d} \cite{BM3D-TIP,BM3DSAPCA}, 
%Dual-Domain \cite{KnausDD}, \alnoul{removed DD because is not truly a nonlocal method -- and in their paper, the authors present it as a local one}
and WNNM \cite{WNNM}) 
or \emph{\glspl{cnnf}} (e.g., TNRD \cite{TNRD}, DnCNN \cite{DnCNN}). %\cac{We term filters based on these two sets of methods \gls{nlf} and \gls{cnnf}, respectively.}{Added this sentence to introduce naming.}. %\alnoul{blended with previous sentence}
Their respective advantages and drawbacks are:% listed below:

\noindent{\it Advantages of \glspl{nlf}:%nonlocal denoising methods:
} Joint collaborative
processing of mutually similar image patches, resulting in superior noise 
removal %for image fragments having strong self-similarity, such as patches from edges or regular texture.
where the image exhibits strong self-similarity, such on edges or on regular texture.

\noindent{\it Drawbacks of  \glspl{nlf}:%nonlocal denoising methods:
}
% a) \al{Inferior}{this is perhaps strong --- it maybe true for NLM, but not so
% much for BM3D}
Inferior performance on pseudo-random textures or singular features, i.e. where the
image has weak self-similarity.

% , i.e. not enough similar patches to the reference patch as in the case of
% \ka{}{perhaps, we shall reformulate this, saying that 'performance strongly
% depends on a number of similar
% patches'} %b) for heavy noisy images, due to errors in block matching (noise-to-noise matching).

% To overcome the aforementioned drawback
% %\al{}{arguably we have mentioned only a single drawback, or??} 
% of \gls{nlf}, some modifications of NLM and BM3D filters are made.
% %\al{modifications of the base scheme}{what's the \emph{base scheme}? we did not introduce this concept and is hard to imagine it by intersecting the references given so far for the ``nonlocal methods''} are made. The multi-scale methods
% \cite{ebrahimi2008examining,zontak2013separating}, the use of external
% dictionaries \cite{mosseri2013combining}, and
% % and %, thus, enhance denoising. The
% multi-stage and iterative approaches  \cite{WNNM} 
% % noise removal methods refine block matching at different stages, which
% result in improved denoising performance
% \al{}{which ref here?}. Note that BM3D employs two consecutive filtering
% stages, BM3D-SAPCA three stages, and WNNM \al{multiple}{we should either give
% a definite number or something relative, e.g., "even more" or "\%N or more"
% (if more than the three of BM3D-SAPCA)} stages. At the first stage a pilot
% estimate is obtained, and at the next stage(s) similar blocks are grouped from
% the previously filtered estimate(s). Each stage
% by refining the matching of mutually similar blocks and their shrinkage.
% \cacnoul{WIP: Review paragraph, it is broken.}
% of the noise spectra.

%\alnoul{suggestion:
This drawback of \glspl{nlf} is partly overcome through the use of external
dictionaries \cite{mosseri2013combining}, and multi-scale \cite{ebrahimi2008examining,zontak2013separating},
as well as multi-stage iterative approaches \cite{WNNM}, which improve the denoising quality by refining the matching of mutually similar blocks and their shrinkage.
%}

% \al{Fast block matching and efficient computations of transforms results in
% acceleration of performance of the nonlocal denoising}{this does not seem
% relevant with regard to the points raised so far -- I would remove it.}

% . is shown to be beneficial when similar patches are scarce

\noindent{\it Advantages of \glspl{cnnf}:%\gls{cnn} methods:
} a) ability to learn and extract complex 
%\al{useful}{I would rather say ``complex'' rather than ``useful''}  bb
image features, %and
b) % they can be
efficient implementation on \glspl{gpu} \cite{zhangCvpr17}.

\noindent{\it Drawbacks of \glspl{cnnf}:%\gls{cnn} methods:
} a) learning is very time consuming, %may require 
from few hours to few days, b) sensitivity to noise modeling and 
%requirement 
need of re-training under different noise, c) inferior 
%\al{suboptimal}{inferior} 
performance on
%image fragments with 
regular textures with high self-similarity.

% regions, 
%due to the inability to fully
% \al{discriminate nonlocal self-similarity of image patches}{I don't understand what this might mean}.
% \ka{}{How about 'due to inability to collaboratively process nonlocal image patches'?}\alnoul{I am not sure it works, since it is basically like saying "because they are not nonlocal methods" -- is this what we want to say?}
%\cacnoul{With Karen, removed the due part and just state it as a fact.}
There have been some attempts to overcome the above-mentioned drawbacks of \glspl{cnnf}. %\alnoul{we are mentioning only one attempt, and only for drawback c).  I would change the next sentence as: "
In particular, \cite{WavDnCNN} extends DnCNN \cite{DnCNN} to a feature-space deep residual learning: an input image is represented by the four subbands of a one-level Haar wavelet decomposition, which serve as the input to DnCNN. %"}
% \al{In \cite{WavDnCNN}, feature space deep residual
% learning algorithm has been proposed, demonstrating good results for image
% denoising and for image super-resolution.}{requires rewrite}\cacnoul{WIP}
% \ka{Essentially, it is a modification of
% residual learning scheme of \cite{DnCNN},
% % \al{representing the image into a one-level Haar wavelet decomposition, (Haar
% % wavelet), and using obtained images from four subbands (LL,LH,HL and HH) as an
% % input to DnCNN}{perhaps:
% representing the image as the four subbands from a one-level Haar wavelet
% decomposition, which serve as the input to DnCNN.} {*{\bf Change previos two sentences}.* A modification of residual learning scheme of \cite{DnCNN} is proposed in \cite{WavDnCNN}, introducing a feature space deep residual
% learning algorithm. In this method, an input image is represented by the four subbands from a one-level Haar wavelet
% decomposition, which serve as the input to DnCNN.}
%A modification of the residual learning scheme \cite{DnCNN} is proposed in \cite{WavDnCNN}, introducing a \al{feature space deep residual learning}{where to put the hyphens here? feature-space deep residual-learning?}\cacnoul{I don't know. I would be fine with your suggestion. However, \cite{WavDnCNN} does not use any hifens anywhere...}\alnoul{their problem, we should not perpetuate bad habits} algorithm. 
%In this method, an input image is represented by the four subbands of a one-level Haar wavelet decomposition, which serve as the input to DnCNN.
Despite an improved performance and partial overcome of the drawback c), the method in
\cite{WavDnCNN} is still inferior to some of the recent \glspl{nlf}, especially when regarding to texture \cite{WNNM}. 
Some recent publications consider a mixture of \glspl{nlf} and \glspl{cnn} %that report 
to improve the performance %for
on images containing self-similar patches.
% \al{In \cite{Lefk} a new deep \gls{cnn} architecture is proposed, which
% uses explicit grouping of similar patches and joint filtering through
% sequential application of \gls{cnn} and learned nonlocal filters.}{rewrite}
%In \cite{Lefk} a new deep \gls{cnn} architecture is proposed which is combines explicit patch grouping with a learned potential function and regularization operator.
The deep \gls{cnn} architecture \cite{Lefk} combines explicit patch grouping with a learned potential function and regularization operator.
%Patch grouping is performed using K-nearest neighbors and the joint processing is achieved by weighted average in the learned transform domain.
The so-called \gls{bmcnn} method \cite{BMCNN} is similar, using groups of similar patches as inputs to a denoising \gls{cnn}.
%A similar method is proposed in \cite{BMCNN}, introducing the so-called \gls{bmcnn} denoising method which uses groups of similar patches as inputs to a denoising \gls{cnn}.
The structure of this approach
resembles that of \gls{bm3d}, but replaces the Wiener filtering stage
by a \gls{cnn} similar to DnCNN.
% \alnoul{OK -- removed comment about our performance being better, but now we need to differentiate conceptually our contribution vs these two approaches}
% \cacnoul{I think the biggest conceptual difference is related to how the non-local information is used. \cite{Lefk} and \cite{BMCNN} propose new CNN architectures that are able to use the non-local information, but still require retrainning and are, in the end, another CNN. What we propose is a plug-in approach, that is able to use \emph{any} existing CNNF with \emph{any} existing NLF, without retraining. What I don't see is how to explain this here before we introduce our approach... What if this text goes in the experiments section, where we compare results with them?}\alnoul{this text is excellent! I will take care of this matter. Everything will stay within this first section. It is good.}
% These papers report an improved performance for images containing self-similar patches, however, as we will show in Sect.~\ref{sec:experiments}, \al{our proposal results in significantly better results.}{"our proposal" is introduced only in the next paragraph though}\cacnoul{Lets remove this sentence. We shouldn't be comparing here anyway. I moved the relevant information about improved performance on self similar patches to the beginning of paragraph.}
%\alnoul{I can't read the next two sentences}
% In \cite{Lefk} a deep \gls{cnn}
% which uses grouping of similar patches
% and joint filtering through sequential application of \gls{cnn} and nonlocal
% filters composed as a weighted average of transformed grouped image patches is
% proposed. A similar method is proposed in \cite{BMCNN}, introducing a so-called
% \gls{bmcnn} denoising method which resembles the same structure as the
% conventional \gls{bm3d}, but replaces the Wiener filtering (the second stage of
% \gls{bm3d}) by learning the denoising function for the patch applying a deep
% \gls{cnn} (DnCNN \cite{DnCNN} is used for this purpose).
%\alnoul{WHAT ABOUT THE RESULTS BY \cite{Lefk}?}
%\cacnoul{We have a problem with these two papers. \cite{Lefk} has no available code and shows results for sigma 15, 25 and 50 os BSD69. We can add a column to the table but it will contain only a single value, sigma 50, BSD68 (it is on the table already). \cite{BMCNN} is more troublesome to include because it also does not provide code and does tests on a custom dataset, 12 images from the usual suspects (cameraman, barbara, ...). Finally, \cite{BMCNN} is an arxiv submission which hasn't been reviewed yet (as far as I can see). Bottom line, while we can include one number from \cite{Lefk}, I don't see how we can compare with \cite{BMCNN} at all without going into an image by image comparison or introducing "their" dataset.}\cacnoul{With Alessandro: will compare \cite{Lefk} inline, on the experiments section. \cite{BMCNN} still to be decided.}\cacnoul{WIP}
% remain inferior those by nonlocal methods like
% \cite{BM3DSAPCA} and \cite{WNNM}}{WIP: rewriting paragraph}.

% \al{This paper introduces a novel image denoising method}{we are losing focus!
%   let's stick to the plan set out in the abstract: two-fold contribution 1)
%   paradigm/approach 2) instance/algorithm}, called nonlocal similarity
% reinforced convolutional neural network (Sect.~\ref{sec:proposed}). Like the
% methods in \cite{Lefk} and \cite{BMCNN}, it is based on a combination of
% nonlocal denoising and deep residual learning based denosing, but is built in
% completely different way.

% This paper introduces a novel image denoising paradigm, called nonlocal similarity
%  reinforced convolutional neural network (Sect.~\ref{sec:proposed}). Like the
% approaches in \cite{Lefk} and \cite{BMCNN}, it is based on a combination of
%  nonlocal denoising (Sect.~\ref{sec:proposed:nlf}) and deep residual learning based denosing % (Sect.~\ref{sec:proposed:cnn}),
%  but is built in completely different way.

In this paper, we introduce a paradigm that combines the advantages of a
\gls{cnnf} and of an \gls{nlf} through a simple iterative modular framework (Sect.~\ref{sec:framework}). 
Unlike \cite{Lefk} and \cite{BMCNN}, which involve new CNN architectures to leverage nonlocality, ours is a plug-in approach that uses any generic \gls{nlf} with any generic \gls{cnnf}, without need of retraining. 
Furthermore, we present an instance of the proposed framework, called \thing ~(Sect.~\ref{sec:NLprior}), that enables a nonlocal self-similarity prior by means of group-wise filtering. Experiments (Sect.~\ref{sec:experiments}) carried out on several image datasets demonstrate \thing's ability to exceed the results obtained by its respective \gls{cnnf} and \gls{nlf} components and achieve state-of-the-art results in image denoising.
%   }{Is there anything from the commented text above that we should bring in to here?}
%   \alnoul{perhaps the only concept that is not already explicitly stated is ``, exceeding the quality provided by its respective \gls{cnnf} and \gls{nlf} components.''}\cacnoul{done}
  
%   We term the proposed framework nonlocal similarity reinforced convolutional neural network. 
%  (\textbf{we need to fix the name and acronym of the method}).
  %}

% {\st{The remaining part of the paper is organized as follows. In Section 2,
% the related work is reviewed, namely, BM3D, collaborative Wiener filtering in
% similarity domain, and deep residual learning based filters. Section 3
% describes the proposed GSE-NN denoising method. Section 4 presents
% experimental results and Section 5 concludes the paper.}}\al{}{no space for
% this paragraph. "table of contents" should be given within the text (tentative
% examples above).}

\section{The proposed framework}
\label{sec:framework}

\begin{table*}[!t]
  \centering
  \caption{PSNR (dB) performance of the proposed NN3D vs competitive state-of-the-art methods. Italic results in the baseline \wavdncnn\ for $\sigma\!=\!75$ indicate scaling of the noisy input by the factor 50/75 to match the model trained for $\sigma\!=\!50$.}
  \label{tab:performance_psnr}
  \input{table/performance.tex}
\end{table*}

% In order to use the advantages of both nonlocal and CNN-based denoising
% methods, we propose a new mixed denoising method, called Neural Network 3D
% (NN3D) denoising. It is an iterative method, where at each iteration a
% CNN-based method is applied followed by Wiener filtering in similarity domain.
% In this way, multiscale local denoising (denoising in patch space) is achieved
% by deep residual learning, whereas nonlocal denoising is achieved by
% collaborative filtering of similar patches. The noise level at each iteration
% is reduced and the same procedure repeated. We propose a hybrid denoising
% method, were a \gls{cnn}-based denoising method is coupled with
% \gls{wsd}\cite{cruz_2017_single} and an iterative reconstruction procedure. In
% this way, a nonlocal self-similarity prior is enforced on the solution
% achieved by a \gls{cnn}. At each iteration, only a fraction of the estimated
% residual is removed from the input signal, leading to a progressive
% reconstruction.
%We adopt the usual observation model for a noisy image $z$ corrupted by \gls{awgn} with variance $\sigma^2$:

We adopt the usual \gls{awgn} observation model:
\begin{equation}
  z=y+\eta\,, \qquad \eta\left(\cdot\right)\sim\mathcal{N}\!\left(0,\sigma^2\right).
\end{equation}
The goal is to estimate the unknown noise-free image $y$ from the noisy image $z$ and known noise standard deviation $\sigma$.

In the proposed framework, which is summarized by the flowchart in Fig.~\ref{flowChart} and detailed in Algorithm~\ref{alg:main}, the noisy image is iteratively filtered by cascaded \gls{cnnf} for \gls{awgn} removal and \gls{nlf} for enforcing nonlocal self-similarity. 


%\al{The iterative approach allows for a progressive estimation of the noise component.}{this sentence is disconnected from the algorithm description, since we do not have any ${\hat{\eta}}_k$. I suggest removing or reformulating this sentence.} 
%\alnoul{I THINK HERE WE SHOULD PUT MUCH OF THE STUFF CURRENTLY IN SECTION \ref{sec:proposed:convex}.}
% \cac{At each iteration, the input to the filter cascade is the result of
% removing a fraction of the current noise estimate from the initial noisy
% signal, which allows for corrections to the initial noise estimate.}{This
% sentence should be broken in 2 and the first part simplified. It is confusing
% as it is.}
% A progressive approach allows for corrections to the initial noise estimate.
% The noise level of the filter cascade input is progressively decreased, in
% order to allow for corrections in the noise estimate.
% at each iteration the filter cascade
% estimates produced by this filter cascade, only a fraction of the estimated
% noise is removed at the end of each iteration.
%\subsection{Deep CNN denoising}
%\label{sec:proposed:cnn}
% \al{}{here a brief description of the adopted algorithm with considerations
% about the training with different sigma and how those relate to the choices of
% $\lambda$ or the need of an internal rescaling of $\bar{z}_k$ in order to
% obtain one of the desired variances (this to me is a very minor technicality,
% that should not affect the general algorithm design)}
%We are using a \gls{cnnf} for \gls{awgn}, % \emph{removal},
%without modification.
% \al{The proposed approach uses an existing \gls{cnn} designed for \gls{awgn}
% estimation without modification. The role of the \gls{cnn} is to provide a local
% estimator for the noise component of the signal.}{this description as ``estimation of AWGN'' can be quite misleading, since at the end of the day we are using the CNN filter to get $\tilde{y}_k$, not $\tilde{\eta}_k$. I think it is better if we just say that we are taking an existing (btw, it is hard to take a non-existing one) CNN filter for \gls{awgn} \emph{removal},  without modification. That's it.}
% \al{}{I also feel that the fact that the CNN filter is an existing one without modification is a statement that belongs to Section IV rather than here, where we are describing something general.}
% In this framework, the \gls{cnn} \al{plays the crucial task of removing the
% noise}{too general/vague task}\cac{}{What about: the \gls{cnn} is tasked with
% providing an initial estimate for the noise present in the input signal.} The
% role of all the other components is to compensate for deficiencies in the
% \gls{cnn} by enforcing a nonlocal self-similarity prior on the estimated noise.
% The \gls{cnn} must have been trained not only for the noise levels of the
% signals to be denoised, but also for a few more below the initial noise level.
% plus a few more below. The selection of \lambda_k must
% take into account the noise levels for which the \gls{cnn} has been trained
% with.
% Furthermore, scaling $\bar{z}_k$ by a factor $\alpha_k$ to artificially match
% the noise level present in the signal to the ones that the \gls{cnn} has been
% trained with, can not be used as it results in significant performance
% degradation.
% \gls{cnn} imposes constraints on the selection of \lambda_k. , as long as
% these were trained for noise variances \al{close to}{ok?}\cac{}{In practice,
% as long as we start with $\lambda_1 = 1$, the others can be slightly adjusted
% (say, $+/- \sigma / 5$) so that $\lambda_k\sigma$ matches an available model.}
% $\lambda^2_k \sigma^2$, $k=1,\dots,K$. %In practice, $\lambda_k$ %, k > 1$
% can be slightly adjusted from the proposed values to match the available
% models, without significant impact on the performance of the overall scheme.
% \al{It is however critical that a model for noise level $\sigma$ is available.
% While $\bar{z}$ could be scaled to obtain the desired variance, \ldots}{Can't
% we simply say: In practice, a simple rescaling of $\bar{z}_k$ by a factor
% $\alpha_k$ can be used to match $\alpha_k^2\lambda_k^2\sigma^2$ with any of
% the variance levels the \gls{cnn} has been trained for; however $\alpha_k$
% should not deviate too much from 1 either, otherwise the range of $\alpha_{k}
% \bar{z}_k$ would not match those of the training images, impacting negatively
% on the performance of the overall scheme. } \al{}{OK?}\cac{}{It does sound
% clearer. However that is not what we are doing, but I guess the end result
% would be similar. Let's talk about the exact algorithm that is being used when
% we meet.}
%\subsection{Nonlocal filter}
%\label{sec:proposed:nlf}
% \al{}{ explain that the pilot determines the block-matching and grouping, thus
% defining the nonlocal self-similarity used in for reinforcing the CNN output.
% Give generic formula of Wiener filter commenting about the choice of the
% variance parameter (especially if it is not $\lambda^2_k \sigma^2$.)}\al{}{A
% delicate point here is how to denominate the wiener BM3D when 2D-transform is
% identity -- if we call it BM1D then calling the whole procedure NN3D would be
% quite weird}

%Nonlocal self-similarity is enforced by applying \gls{nlf} to the output of the \gls{cnn}. 
% \al{via an induction of \gls{nlf} into}{?? by applying \gls{nlf} to} the output of the \gls{cnn} and, consequently, \al{into the overall noise component estimate.}{again, same issue about estimating noise instead of the clean image} \al{The parameter $\tau$ controls the regularization strength of this filter, and it
% depends not only on $\sigma$, but also on the behavior of the \gls{cnn}.}{the same is told also in Section \ref{ssectFiltering}; let's discuss where it is better to tell this. I personally feel it is better to keep it only in Section \ref{ssectFiltering}}
%, and is \al{encoded}{??} by . 
% In order to avoid reinforcing \emph{hallucinations}, the nonlocal information
% used by the \gls{nlf} should be extracted from the original input signal $z$,
% using a method that is not correlated with the \gls{cnn}.\cac{}{This sentence
%   feels a bit isolated, but it should be mentioned somehow.}
% defines the nonlocal self similarity prior used to reinforce the \gls{cnn}
% output, so, in order to avoid reinforcing should come from a source that is
% not correlated to the \gls{cnn}, in order to \ldots
% In practice, this filter will reduce the amount of \emph{hallucination}
% introduced by the \gls{cnn}, especially for high noise levels. Because of
% this, the regularization strength of the \gls{nlf} must not only take into
% account the strength of the noise in $z$ but also the behavior of the
% \gls{cnn}. Furthermore, in order to avoid reinforcing \emph{mistakes}
% introduced by the \gls{cnn}, it is also beneficial to obtain grouping
% information from a source other than the output of the \gls{cnn}.

%\subsection{Rationale and progressive design}
%\label{sec:Rationale}
%\alnoul{short intro-sentence: }

The rationale of the proposed iterative approach can be explained as follows. The \gls{cnnf} is biased by the learned mapping of the local features, while the \gls{nlf} is biased towards nonlocal self-similarity.
%The first is biased towards local \al{smoothness}{why smoothness?} based on a learned mapping, while the latter is biased towards nonlocal \al{smoothness}{why smoothness?} based on self-similarity. \alnoul{smoothness used inappropriately here --- I think we should rather write something like ``The first is biased by the learned mapping of the local features, while the latter is biased towards nonlocal self-similarity.''}
When operating at high noise levels, %where the uncertainty is higher and 
the local nature of the \gls{cnn} coupled with the training on external examples, often leads to \emph{hallucination}, i.e. the introduction of patterns that do not exist in the original signal $y$. In these circumstances, the \gls{nlf} becomes especially important as it can smooth out hallucinations that fail to meet the self-similarity prior, as we show in Sect.~\ref{sec:experiments}.
% This can be achieved by \al{extracting the nonlocal information}{obscure concept for the readers} used in the \gls{nlf} from the original input signal $z$, using a method that is not correlated with the \gls{cnnf}.
We achieve this by guiding directly from $z$ the nonlocal self-similarity prior enforced by the \gls{nlf}, so that is not correlated with the \gls{cnnf}.
%\cac{This can be achieved}{I think it would glue better with: However, this can only be achieved}\alnoul{there could be other ways of achieving this --- who knows --- and while it would perhaps glue better,  it leaves the argument hanging, since it gives the impression that we do not tell what we eventually do} if the nonlocal self-similarity prior enforced by the \gls{nlf} is guided directly from $z$, so that is not correlated with the \gls{cnnf}.
% \alnoul{we'd need a compact illustration of the filtering of hallucinations}\cacnoul{Would this be a detail of some processed image?}\alnoul{yes: original, noisy, CNNF estimate with obvious hallucination of something that does not obviously exist in the original, and result of proposed method without hallucinated content.}\cacnoul{In that case, wouldn't it be better to refer to the results section, and perhaps chose an example that can better show hallucinations there?}\alnoul{of course, but we still need that example, and it should be obvious enough so that here in this section we can just write, e.g., "..., as we demonstrate in Section X."}\cacnoul{WIP}
% \subsection{Convex combination}
% \label{sec:proposed:convex}
%\alnoul{either this subsection is in the wrong place, or the earlier discussion about ``able to operate at different $\sigma$ levels'' and ``match $\alpha_k^2\lambda_k^2\sigma^2$'' should come after this subsection.}
While on the one hand the \gls{nlf} can attenuate severe localized artifacts, on the other hand it might also introduce excessive spatial smoothing.
%The use of the \gls{nlf} might result in the introduction of excessive spatial smoothing\al{(, especially for high noise levels where the \gls{cnn} tends to introduce severe localized artifacts that have to be attenuated by using a high $\tau_k$}{this is already the context set by the previous sentence, so no need to repeat}. 
The proposed framework counteracts this unwanted smoothing by proceeding iteratively.
% at each iteration, a fraction of the \al{estimated}{may be unclear what we mean by ``estimated'' (see my comments in previous subsection A).} noise is
% removed from the noisy input $z$ 
% \al{}{I think we should rather write: at each iteration, a fraction of the noise is attenuated by combining $z$ with the previous estimate (If this is OK, then later we will then remove redundancy with previous sentences)} \ka{}{this is OK}
%\cac{at each iteration, a fraction of the noise is attenuated by combining $z$ with the previous estimate}{WIP: remove redundancy with previous sentences}
Specifically, at each iteration $k$, the input to the filter cascade is a convex combination $\bar{z}_k\!=\!\lambda_k z  \!+\! (1\! -\! \lambda_k) \hat{y}_{k-1}$ of the original input $z$ and of the previous estimate $\hat{y}_{k-1}$.
%At each iteration $k$, the noisy input signal $\bar{z}_k$ is %considered as a convex combination between the initial noisy input $z$ and the previous estimate $\hat{y}_{k-1}$:
%\begin{equation}\label{eq:convexComb}
%  \bar{z}_k = \lambda_k z + (1 - \lambda_k) \hat{y}_{k-1}\, .
%\end{equation}
Hence, a fraction of the noise has to be attenuated by the \gls{cnnf}, and thus the \gls{nlf} requires weaker regularization, i.e. a smaller $\tau_k$. The step parameter $\lambda_k$ %\cac{}{Write here the same name that we give in the algorithm description} %is used to control 
controls the rate of progress of the iterative procedure. Thus, both $\lambda_k$ and $\tau_k$ are positive and monotonically decreasing with $k$; $\lambda_1\!=\! 1$ as $\hat{y}_{0}$ is undefined.

\begin{algorithm}[t]
  \caption{Proposed framework}
  \label{alg:main}
  \begin{algorithmic}[1]
    \REQUIRE{$z$} \COMMENT{noisy signal}
    \REQUIRE{$\sigma$} \COMMENT{noise standard deviation}
   % \STATE $S$ = BM$(z, \sigma)$ \alnoul{alternatively: $\textrm{BlockMatching}(z, \sigma)$}\cacnoul{but then the comment doesn't fit} \COMMENT{compute group coordinates}
    \STATE $S$ = $\textrm{BlockMatching}(z, \sigma)$ \COMMENT{group coordinates}%\cacnoul{option with shorter commentP}
    \REQUIRE{$K$} \COMMENT{number of iterations}
    \REQUIRE{$\lambda_k$, $k=1,\dots,K$} \COMMENT{iteration steps}
    %\al{}{I am not sure about the syntax for this ``Require'', but formally here we need a plural:\\ \qquad $\lambda_k$, $k=1,\dots,K$: iteration steps
%    \\ otherwise this ``Require'' could be moved within the for-loop.
%    \\ (same story for $\tau_k$)}
    %controller}{perhaps
%         strange description}}\cac{}{How about convex combination factor?} \vl{}{I would say iteration weight factor}\al{}{what about something which mentions \emph{damping} or \emph{step}?} \ka{}{agree with iteration step controller}\al{}{what about just ``iteration step'' (I find ``controller'' quite unusual in this context)}\ka{}{opps, wanted to say agree with step INSTEAD OF controller :) }
    \REQUIRE{$\tau_k,$ $k=1,\dots,K$} {\COMMENT{\gls{nlf} thresholds}}%{Can we call these thresholds?}
    %\ka{}{same here: regularization step}\al{}{can we really see it as step? I see it more like a regularization parameter}

    \FOR{$k=1$ \TO $K$}
    \STATE $\bar{z}_k = \lambda_k z + (1 - \lambda_k) \hat{y}_{k-1}$ \COMMENT{convex combination}
    % \STATE $\tilde{y}^{\text{CNN}}_k$ = CNN$(\bar{z}_k, \lambda_k\sigma)$
    \STATE $\tilde{y}_k$ = CNNF$(\bar{z}_k, \lambda_k\sigma)$\label{CNNFalgLine} \COMMENT{%apply CNNF}\alnoul{more informative alternative: 
CNN-based filter}
 %\cac{}{Used to be
 %     $\tilde{y}^{\text{CNN}}_k$, but carrying the
 %     superscript CNN around was, in my opinion, confusing the text.} 
% \ka{}{Agree, but let us use abbreviation CNNF instead of CNN here and elsewhere in the text, i.e. a filter based on CNN, like abbreviation of NLF below}\al{}{perhaps also replacing by CNNF all expressions like ``CNN-based filtering'' and ``CNN method''}\al{}{... but it seems this replacement is not straightforward}\cacnoul{WIP: I will introduce the CNNF abbreviation and replace everywhere where it makes sense.}
    % \STATE $\hat{y}_k$ = NLF$(\tilde{y}^{\text{CNN}}, \lambda_k\sigma)$
  %   \al{}{$\tau_k$ ?}\cac{}{My idea was that the NLF would select a $\tau_k$
    % based on the $\lambda_k\sigma$, but maybe it would be clearer to skip that
    % and just provide $\tau_k$.}
    \STATE $\hat{y}_k$ = NLF$(\tilde{y}_k, \tau_k, S)$ \COMMENT{%apply NLF}\alnoul{more informative alternative: 
Nonlocal filter}
    %\alnoul{what about the group coordinates $S$ -- shouldn't they be declared as an input to NLF? They can be seen in the flowchart, so I think they should be here too.}\cacnoul{Yes it should. But then, we should add a ''nonlocal informatio`` \emph{extractor} before the loop, because it is part of the framework.}\alnoul{Yes. Before ``Require: $K$'' -- it should be called ``block matching''}
    \ENDFOR
%     \RETURN $\hat{y} = \hat{y}_K$ \alnoul{perhaps enough ``return $\hat{y}_K$''}\COMMENT{return final estimate}
    \RETURN $\hat{y}_K$ \COMMENT{return final estimate}
  \end{algorithmic}
%  \cacnoul{questions for comments: with or without braces? normal font or this small tt font (check the renewcommand algorithmiccomment in the preamble}
\end{algorithm}

%\alnoul{DRAFT: Some \gls{cnnf} (?such as XXX?) are rather sensitive to this scaling and, when adopting those filters into the framework, one has to select/plan $\lambda_k$ so that $\lambda^2_k \sigma^2$ is among the variance values the \gls{cnnf} was specifically trained for.}

% It starts at $1$ and decreases
% progressively: $1 = \lambda_1 > \lambda_2 > \cdots > \lambda_K > 0$.\al{}{as it seems that both $\tau_k$ and $\lambda_k$ are monotonically decreasing, perhaps we can describe their progression together}\cacnoul{I'm not sure how that would go, because $\tau_k$ is method dependent and this section is describing the general approach. All I can think of is $\tau_1 > \tau_2 > \cdots > \tau_K > 0$, but without any upper bound on $\tau_1$.}\alnoul{I was thinking about something like ``Thus, both $\lambda_k$ and $\tau_k$ are positive and monotonically decreasing with $k$; $\lambda_1\!=\! 1$ as $\hat{y}_{0}$ is undefined.''}
% \vl{}{These inequalities are also in Fig.1. They can be dropped here}\al{}{perhaps they can be kept in the text too (assuming they are important), but definitely they are not worth to be in a displayed equation.}\cacnoul{Agree, they could be ommited if we can find a way to say that $\lambda_k > 0$.} \ka{}{no harm to keep here}
% \begin{equation}
%   1 = \lambda_1 > \lambda_2 > \cdots > \lambda_K > 0\,.
% \end{equation}

% The choice of $\lambda_k$ is further restricted by the set of noise levels for
% which the \gls{cnn} has been trained for, as it might only be able to operate
% at a set of discrete noise levels.

% \al{With this combination the Wiener filter can be applied with high
% regularization factor (\emph{strength}) in the first iterations. Because only
% a fraction of the estimated residual is removed from the input of the next
% iteration, any over-smoothing can still be compensated by the \gls{cnn}.}{this
% is unclear -- I think it confuses the relation between $\lambda_k$ and
% $\tau_k$ with the relation between $\tau_k$ and $\lambda_{k+1}$. (I also
% wonder whether it is misplaced here - I think it fits better after Wiener
% filtering, where we can comment that while enforcing nonlocal regularity, we
% also are at risk of introducing unwanted/excessive spatial smoothing hence the
% need to proceed iteratively etc. or something along these lines -- it should
% be spelled carefully, since we would be using an image claimed to be
% oversmooth as a Wiener pilot for next iteration)}\cac{}{I agree. But we are
% not using the output of the Wiener as pilot, we use the output of the CNN.
% Let's discuss this.} The noise variance in $\bar{z}_k$ is approximately
% $\lambda^2_k \sigma^2$. The coefficients $\lambda_k$ control the rate of
% progress of the iterative procedure. They start out at $1$ and decrease
% progressively:
% \begin{equation}
%   1 = \lambda_1 > \lambda_2 > \cdots > \lambda_K > 0\,.
% \end{equation}

% \begin{table*}[t]
%   \centering
%   \caption{GSE-CNN image denoising algorithm \textbf{ALE: the training should not be part of the initialization, otherwise it is seems that the training depends on the input noisy image}}
%   \label{tab:transform}
%   \begin{tabular}
%     [c]{|l|l|l|} \hline
%     Input: & Noisy image $Y=X+\epsilon,$ where $\mathbf{\varepsilon}  \ -  
%     N(0,\sigma^2)$ & Comments \\\hline
%     Initialization: & estimated standard deviation of noise $\epsilon$ &\\\hline
%     & $T$ - number of iterations depend on $\sigma$ & smaller $\sigma$, smaller
%     $T$\\\hline
%     & train conventional "CNN" denoiser for the set of & \\\hline
%     & standard deviation of noise $\{\sigma=\sigma_{0}>\sigma_{1}>...>\sigma
%     _{T}>0\}$ & \\\hline
%     & $\alpha_{1},\alpha_{2},...,c_{T},$ $0<\alpha_{i}<1$ & set of rational numbers\\\hline
%     Output of standard BM3D\\\hline
%     & $\widetilde{X}_{0}$ - CNN-based filtered image $X_{cnn(}(Y,\sigma)$ & Output
%     of CNN-based denoiser\\\hline
%     & $\widehat{X}_{0} = \widetilde{X}_{0}$  & \\\hline
%     for $i=1,...,T$ & find similar patches from $\widehat{X}_{i-1}$, & \\\hline
%     \ \ \  & extract patches from same location (indices) from $\widetilde{X}%
%     _{i-1}$ & \\\hline
%     & $\widehat{X}_{i}$ = Wiener BM1D filtering of $\widetilde{X}_{i-1}$ with a
%     pilot $\widehat{X}_{i-1}$ & Output of BM1D Wiener filter\\\hline
%     & $Z_{i}=\widehat{X}_{i}+\alpha_{i} (Y-\widehat{X}_{i})$; & regularized input to
%     CNN-based denoiser\\\hline
%     & $\widetilde{X}_{i}$ - CNN-based filtered image $X_{cnn(}(Z_{i},\sigma_{i})$ &
%     \\\hline
%     end & $\widetilde{X}=\widetilde{X}_{T}$ & output of the algorithm\\\hline
%   \end{tabular}
% \end{table*}

% \al{}{about notation: Unless we use expressions like $x\!\in\!S_{x_R}$, we may
% eventually drop the $_R$ from notation. However, let us keep $_R$ for a while
% OK?))}

\section{Nonlocal self-similarity prior \& NN3D}%\alnoul{section title and introductory sentence to be refined}
\label{sec:NLprior}

%\cac{The proposed \gls{nlf} is a shrinkage %soft-threshold 
%of groups of similar patches in 1D
%transform domain. It proceeds in two distinct phases:}%{Alternative text: 
%\alnoul{To be discussed: should this be declared as NN3D? What constraints, if any, does NN3D impose on the CNNF?}\cacnoul{I believe it should be declared as NN3D and it imposes no constraints that were not already declared in section II}\alnoul{OK -- is it then so that NN3D is nothing but the proposed framework which uses the particular type of NLF described in this section? Once this is decided, we can move with editing the various introtexts accordingly.}\cacnoul{Yes, from my perspective, NN3D is the particular implementation of the proposed framework, which uses the block matching from BM3D to get grouping coordinates and the NLF that we describe.}
Here we introduce an instance of the above general framework. We call it \thing, for cascaded Neural Network and 3D collaborative filter, %\alnoul{perhaps we should explain here (or maybe at the very end of this section) why this particular name}\cacnoul{I think a clear, self descriptive name explanation would be: cascaded Neural Network and 3D collaborative filter". I think having the cascaded there, or something equivalent, is particularly important to emphasize they are separate, not bundled up together into another CNN. The acronym does not accommodate the extra word at the beginning but that shouldn't be an issue, it is just a name.} 
and it enforces the nonlocal self-similarity prior through the following two distinct phases:
% \al{}{I think the following steps should be rewritten in terms of ``block matching'' and ''group coordinates''}\cacnoul{WIP: Agreed, will do.}
% \begin{enumerate}
% \item Extract grouping information from the noisy input signal;\vl{}{Extract groups of similar patches from the input}\cacnoul{We dont actually extract the groups here, only the grouping information. The groups are extracted in the next step. Added noisy to make it clearer.}
% \item Shrink the groups obtained by grouping the output of the \gls{cnn} using
%   the grouping information obtained in the first step;\cac{}{What a long
%     sentence!} \vl{}{Shrink group spectra}
% \item \cac{Shrink the spectra extracted from the output of the \gls{cnn}.}{Second try, is it understandable that the grouping information of the first step is used here?}
% \ka{}{could we explain it introducing notation for the group indices, ...?}\al{}{indeed, using indices would be best. I personally find "grouping information" absolutely obscure ("information" is one of those words that is so abstract that it means everything and nothing). In the TIP2007 paper, we had something like $S_{x_R}=\ \left\{x_1,\dots,x_M\right\}$ as set of indices of blocks similar to reference block at $x_R$. Maybe ``group coordinates'', ``grouping indices'' or ``group(s) indices'' could be used instead of  ``grouping information''.}\al{}{I have updated the flowchart using ``group coordinates'' (\textsf{\tiny{GROUP COORDS}}) and ``Block Matching'' instead of ``Grouping'' (see conversation  here below)}
% \end{enumerate}
% \begin{enumerate}[(A)]
%\item \emph{Block matching}: \al{extract group coordinates $S$}{but this gets introduced only later}\cacnoul{correct... %I propose an alternative just bellow, but I'm afraid that without introducing notation points 1) and 2) are bridged %properly, i.e., that it is understandable here that the %grouping information obtained in 1) is used in 2).} from %$z$;
%\cacnoul{\setcounter{enumi}{0}
% \item 

\noindent \emph{\ A.~Block matching}: identify groups of similar patches in $z$;%}

% \item 
\noindent \emph{\ B.~\gls{nlf} filtering}: shrink spectra of groups extracted from $\tilde{y}_k$.% using group coordinates $S$.
% \end{enumerate}

\noindent Block matching is executed only once, while the \gls{nlf} filtering is executed at every iteration.%\alnoul{this description on NLF \emph{inclusive} of block-matching is incompatible with the flowchart and algorithmic description, which define NLF and block-matching as distinct blocks}\cacnoul{right, maybe the section intro is the thing that needs to be changed then, because this section is about the prior, which includes BM and the NLF. BM is not part of the NLF but generates the group coordinates used by the NLF. Does the proposed change to the section intro make sense?}
% \subsection{Grouping}
% Grouping is the process by which groups of similar patches are identified and is
% a crucial step of nonlocal methods \cite{NL-Bayes}, \cite{BM3D-TIP}, \cite{,BM3DSAPCA},
%  \cite{WNNM}.
%  \vl{}{Grouping is the process by which similar patches are identified \textbf{and stacked together}. It is
% a crucial step of nonlocal methods.}\al{}{Vladimir is right about grouping: the definition of grouping given in TIP2007 includes the stacking. However, here the stacking is skipped and included in the NLF. It is probably wise not to override our earlier definition of grouping. Here we need a different concept instead of grouping: we may have a more specific ``block matching'', or a more generic ``nonlocal self-similarity''. I think that ``block matching'' could be a fair choice. --- Note that nonlocal methods like NLM do not typically stack anything, so the stacking should not be claimed as a general ``crucial'' feature of the nonlocal methods}\cacnoul{WIP: I'll change this to focus on block matching.}
% %\cac{}{Ref?}. 
% In the case of
% self-similarity, the similar patches are only identified in the input image.
% Noise and other artifacts may severely impact the grouping.
% % \cac{The presence of noise and other artefacts might severely impact the quality of the grouping information}{This sentence is a bit dry and may require a reference.}
% In our proposal we filter the original input $z$ using \gls{bm3d} and extract
% grouping information from the obtained result, also using the grouping operation
% defined by \gls{bm3d}.
% \vl{}{In our proposal we prefilter the original input, $z$, by \gls{bm3d} and use the grouping
% defined by this \gls{bm3d} filter.}\al{}{why do we insist on BM3D (pre)filtering? isn't it enough to say that we use the group coordinates defined by BM3D? otherwise one expects that we do something with this (pre)filtered image, which we don't.}\cacnoul{WIP: makes sense to me.} The result is a look-up table
% $S=\left\{S_1,\dots,S_N\right\}$ where $S_j$ is the set of coordinates of the
% blocks similar to the block $j$.\cacnoul{WIP: harmonize the text with the $S_j$ notation}
% \cac{}{Although maybe unorthodox, I feel this
%   notation is sufficient for our purposes and simpler than carrying $x_j$ around.}\al{}{I agree, but I'd rather have $\mathbf{S}=\left\{S_1,\dots,S_N\right\}$, only for the reason to have notation similar to that of TIP2007.}
% $S=\left\{C_{x_1},\dots,C_{x_N}\right\}$ where $C_{x_j}$ is the set of
% coordinates of the blocks similar to the block at coordinates $x_j$.
% By using only \gls{bm3d} to obtain the \al{grouping information}{group coordinates}, we avoid
% \cac{considering}{this word feels odd...}\al{}{treating -- however I'd rather talk about "preventing the reinforcement of artefacts" rather than "treating+smoothing"} artefacts introduced by the \gls{cnn}
% as actual textures, and are therefore able to smooth them during the proposed
% iterative procedure.
% \vl{}{By using \gls{bm3d} for prefiltering and \gls{bm3d} grouping, we avoid
% considering artefacts introduced by the \gls{cnn} as actual textures, and are therefore able to smooth them in the proposed iterative procedure.}

\subsection{Block matching}

Block matching is the process by which groups of similar blocks are identified and it is
a crucial step of many \glspl{nlf} \cite{NL-Bayes, BM3D-TIP, BM3DSAPCA, WNNM}. 
% Noise and other 
Artifacts in $\tilde{y}_k$ may severely impact the block matching; therefore, in our framework, we do the block matching on $z$. 
%In particular, \thing~uses the block matching provided by \gls{bm3d}~\cite{BM3D-TIP}: 
In particular, \thing~performs block matching on a filtered estimate produced by applying \gls{bm3d}~\cite{BM3D-TIP} on $z$:
the result is a look-up table of group coordinates $S\!=\!\left\{S_1,\dots,S_N\right\}$. Each $S_j$ contains the coordinates of $N_2$ mutually similar blocks of size $N_1 \! \times \! N_1$; $S$ is built in such a way that %. The adopted block matching is such that 
each pixel in the image is covered by at least one block.
%most similar to the block $j$%, A block is a $N_1 \times N_1$ image patch.\cacnoul{WIP...}
By obtaining the group coordinates directly from $z$, we prevent the
iterative procedure from reinforcing artifacts introduced by the \gls{cnnf}.

\subsection{\gls{nlf} filtering}
\label{ssectFiltering}

% The output of the \gls{cnn} at iteration $k$, $\tilde{y}^{\text{CNN}}_k$ can be
% regarded noise free, in the sense that the original noise $\eta$, or its scaled
% version $\lambda_k\eta$ has been removed by the \gls{cnn}. The remaining
% residual $z - \tilde{y}^{\text{CNN}}$ can no longer be modelled as gaussian
% noise, but is dependent on the behavior of the \gls{cnn}. Because of this,
% filters designed for white noise removal would further \ldots

Nonlocal self-similarity is %ultimately 
enforced by group-wise processing of $\tilde{y}_k$ based on the look-up table $S$. %joint
% processing the groups  blocks in a group.% specified by $S$.
%groups of patches extracted from $\tilde{y}_k$ at the coordinates specified by $S$.
%Each group $\mathbf{\tilde{g}}_k^{\left(j\right)}$ is a 3D array of size $N_1 \!\times\! N_1 \!\times\! N_2$.
Specifically, at each iteration $k$ and for each $S_j\!\in\!S$, a group $\mathbf{\tilde{g}}_k^{\left(j\right)}$ is the 3D array of size $N_1 \!\times\! N_1 \!\times\! N_2$ 
formed by stacking the blocks extracted from $\tilde{y}_k$ at the coordinates specified by $S_j$.
% each group is a 3D array of size $N_1 \!\times\! N_1 \!\times\! N_2$ formed by stacking the blocks extracted from $\tilde{y}_k$ at the coordinates specified by $S_j$ and it is denoted by $\mathbf{\tilde{g}}_k^{\left(j\right)}$.
% of groups of patches, extracted from $\tilde{y}_k$ according the %initially obtained 
% group coordinates $S$. 

While in principle $\mathbf{\tilde{g}}_k^{\left(j\right)}$ could be filtered by 3D-transform domain shrinkage (akin to \gls{bm3d}), here the \gls{cnnf} has already operated spatial smoothing and therefore we perform shrinkage only along the third dimension of the group, with respect to a 1D transform $\mathcal{T}_{1\text{D}}$ of length $N_2$. The filtered group % $\mathbf{\hat{g}}^{\left(j\right)}_k$ 
is
% many
% candidates exist for this task, such as \gls{bm3d} \cite{BM3D-TIP} and Nonlocal Means~\cite{NLM}, %\al{\gls{nlm}}{do we need the acronym?}\cacnoul{It is there for consistency sake, for the same reason BM3D is also. If you think it is general knowledge, I think it can be removed.}
% In our proposal we apply a shrinkage in the 1D Haar transform domain.
% , where the transform is applied \al{along the similarity dimension}{will be unclear to most readers}. \ka{}{How about: along the nonlocal similarity dimension}\cacnoul{another option: inter-patch dimension}\alnoul{I think the problem for most is ``dimension'', since this ``dimension'' is a purely artificial construct that does not exist in the data and I don't see here where it is formalized. I suggest to first take care of block-matching and look-up table stuff, and then see how to describe how these coordinates are formally used.}\cacnoul{OK, we'll get back to this soon.}
% For each set of group coordinates $S_j$, a group of patches is identified and extracted from $\tilde{y}_k$. This group, $\mathbf{\tilde{g}}_k^{\left(j\right)}$, is a 3D array of size $N_1 \!\times\! N_1 \!\times\! N_2$.
% , where $N_1$ is the patch side\alnoul{$N_1$ too should perhaps be introduced at the block-matching stage, since already there we are looking for the most similar $N_1\!\times\!N_1$ blocks}.
%and \al{$N_2$ is the number of patches per group}{we must tell early on when defining $S$ that the length of $S_j$ is always fixed to $N_2$, or otherwise we have to define here $N_2$ and as $N^{(j)}_2$ and equal to the length of $S_j$}.
% The 1D transform is then applied only along the \cac{inter-patch dimension of this group, i.e. the third dimension, followed by shrinkage and inverse transform.}{Is this more accurate? I avoided the word similarity because, as Alessandro said, we cannot claim similarity in this group as the group coordinates comes from a "different" image.}
% it uses a direct shrinkage\cac{ and can be described as:}{WIP: really bad connection}\alnoul{what about: `` it directly shrinks $\mathcal{T}_{1\text{D}}\big(\mathbf{\tilde{g}}_k^{\left(j\right)}\big)$: ''}
% \vl{}{This approach
% is similar to the \gls{wsd} proposed in \cite{cruz_2017_single}, but differs by a
% soft-thresholding operation in place of the Wiener filter. }
% The filtering operation is performed independently for each group $\mathbf{\tilde{g}}_k^{\left(j\right)}$ of patches extracted from $\tilde{y}_k$ at coordinates $S_j$ as:
% \al{}{I think we should \emph{never} say explicitly that these are ``similar patches'', because the similarity is tested on a different image}
%
% Nonlocal self-similarity is enforced using a
% We propose a filter that is based on following premises: the input is noise
% free, similar patches underwent different deformations. Our filter is heavily
% based on the one proposed in \cite{cruz_2017_single}, where a Wiener filter is
% applied to groups of similar patches, in the 1D transform domain along the
% similarity dimension. In our proposal, we use a soft-thresholding function in
% place of the Wiener filter.
% \al{good, but this notation should perhaps be introduced already earlier, when
% defining grouping $S$}, \al{where each patch is laid out as a column.}{I'd
% recommend to drop matrix-vector notation altogether in favour of more general
% and explicit operator notation (i.e. $\mathcal{T}_{1\text{D}}\left(
%   \mathbf{z}_{S_{x_R}}\right)$), since matrix-vector notation is not used
% everywhere and makes the rest quite ambiguous. I strongly recommend to use the
% same notation which was used in the BM3D TIP 2007 paper, using bold for groups
% and normal for blocks.}\cac{}{OK} \al{For each reference patch at position
% $x_R$}{no, because grouping is not included in \gls{wsd}. We should say: "For
% each group of patches $\tilde{\mathbf{Z}}_{S_{x_R}}$,}, the filtering
% \st{operation}
% 
\begin{equation}\label{eq:NLFshrink}
%  \mathbf{\tilde{g}}_k^{\left(j\right)} & = & G\left(\tilde{y}_k, C_j\right)\\
  % \tilde{\mathbf{G}}_j & = & \mathcal{T}_{1\text{D}}\left(\tilde{\mathbf{y}}_j\right)\\
  % \hat{\mathbf{Y}}_j & = & \tilde{\mathbf{Y}}_j \frac{1}{1 + \tilde{\mathbf{Y}}_j^2\tau^2_k}\\
  % \hat{\mathbf{y}}_j & = & \mathcal{T}^{-1}_{1\text{D}}\left(\tilde{\mathbf{Y}}_j\right)
  \mathbf{\hat{g}}^{\left(j\right)}_k  = 
  \mathcal{T}^{-1}_{1\text{D}}\left(\Upsilon \! \left(\mathcal{T}_{1\text{D}}\big(\mathbf{\tilde{g}}_k^{\left(j\right)}\big), \tau_k\right)\right)\, , 
  % Alternative one liner.
  % % \mathbf{\hat{g}}_{C_j} & = &
  % \mathbf{\hat{g}}^{\left(j\right)}_k & = &
  % \mathcal{T}^{-1}_{1\text{D}}\left(\mathcal{S}\left(\mathcal{T}_{1\text{D}}\left(G\left(\tilde{y}_k,
  %         C_j\right))\right),
  %     \tau_k^2\right)\right)
\end{equation}
% \mathbf{Z}_{S_{x_R}}       & = & \mathcal{T}_{1\text{D}} \mathbf{z}^T_{S_{x_R}} \\
% \hat{\mathbf{Y}}_{S_{x_R}} & = & \frac{|\mathcal{T}_{1\text{D}} \mathbf{z}^T_{S_{x_R}}|^2}{|\mathcal{T}_{1\text{D}} \mathbf{z}^T_{S_{x_R}}|^2 + \tau^2_k}\\
% \hat{\mathbf{y}}_{S_{x_R}} & = & (\mathcal{T}^{-1}_{1\text{D}} \hat{\mathbf{Y}}_{S_{x_R}})^T\\
% where $\tilde{y}_{k_{C_j}}$ stands for the group of similar patches
% identifying by the grouping information $C_j$, extracted from the output of the
% \gls{cnn}, $\tilde{y}_k$ and
%$G\left(\tilde{y}_k, C_j\right)$ extracts %\al{}{I REMOVED $G$ because it was used only to define $\mathbf{\tilde{g}}_k^{\left(j\right)}\right)$ -- easier to define directly only the latter.}
where $\Upsilon$
% \al{}{maybe a different letter like $\Upsilon$ (to avoid confusion with symbol of group coordinates)}
is the
shrinkage operator. %with %regularization 
%parameter $\tau$ 
Here we define $\Upsilon$ as
\begin{equation}\label{eq:shrinkFun}
  \Upsilon\left(\qWiener, \tau\right)  = 
  %\mathbf{g} \frac{1}{1 +
  %  \frac{\tau^2}{\mathbf{g}^2}}
  \qWiener\,\frac{\qWiener^2}{\,\, \qWiener^2 + \tau^2\,}\, ,
\end{equation}
%\cac{}{I changed the notation and separated the thresholding operator. I feel
 % that this is simpler to read and understand.}    
%  \al{$=\mathbf{g}\frac{\mathbf{g}^2}{\mathbf{g}^2 + \tau^2}$}{\textrm{I find this one here more clear, obviously resembling a Wiener filter}}
%where  
%\vl{}{I would change 'factor' for 'parameter', regularization parameter is a standard terminology}\cacnoul{Done.} 
% which can be interpreted as a smoothed firm thresholding \cite{gao1997waveshrink} or as a Wiener filter that uses $\qWiener$ as both the noisy and noiseless coefficient under zero-mean noise with variance $\tau^2$. 
% In practice, the parameter $\tau$ controls the
% regularization strength with respect to the nonlocal similarity; its value depends on the magnitude of
% the deformations introduced by the \gls{cnnf} %and %; in practice it 
% %and depends not
% %only on the behaviour of the \gls{cnn} but also 
% %on the magnitude of the initial noise. 
% as well as on $\sigma$.
% \al{Overall, the shrinkage operator \eqref{eq:shrinkFun}}{I think here it should say ``Overall, the filtering \eqref{eq:NLFshrink}'', since \eqref{eq:shrinkFun} alone is too abstract}
% Overall, the filtering \eqref{eq:NLFshrink} attenuates localised deformations that fail to meet the self-similarity constraint. Both the procedure and the effect are similar to the \gls{wsd}~\cite{cruz_2017_single} but %rather than an empirical Wiener filter using a pilot estimate, 
% uses $\mathcal{T}_{1\text{D}}\big(\mathbf{\tilde{g}}_k^{\left(j\right)}\big)$ both as the pilot and as the noisy coefficient to be shrunk, with \eqref{eq:shrinkFun} comparable to a smoothed firm thresholding \cite{gao1997waveshrink}.
% Overall, the filtering \eqref{eq:NLFshrink} attenuates localised deformations that fail to meet the self-similarity constraint. The procedure is similar to the \gls{wsd}~\cite{cruz_2017_single} but uses $\mathcal{T}_{1\text{D}}\big(\mathbf{\tilde{g}}_k^{\left(j\right)}\big)$ both as the pilot and as the noisy coefficient to be shrunk, with \eqref{eq:shrinkFun} comparable to a smoothed firm thresholding \cite{gao1997waveshrink}.
where the threshold $\tau$ controls the regularization strength with respect to the nonlocal similarity; its value depends on the magnitude of
the deformations introduced by the \gls{cnnf} as well as on $\sigma$. Overall, the filtering \eqref{eq:NLFshrink} attenuates localised deformations that fail to meet the self-similarity constraint.

The image estimate $\hat{y}_k$ is %finally \alnoul{perhaps better not say ``finally'' as there can be further iterations}
obtained by returning the block estimates from the filtered group
$\hat{\mathbf{g}}_k^{\left(j\right)}$ to their original locations $S_j$, where 
they are aggregated with group-wise 
weights
% \al{weights}{should we say ``weight'' singular, since this sentence is about a single group?}
%using a weighted average, \cac{where weights are attributed group-wise and}{Instead of "weight of each pixel" (see commented comment below}
%\al{the weight of each pixel estimate}{it can be misleading to speak about ``weight of each pixel'', since the weight is one for the whole group (as also evident from notation)}
% \al{to the energy
% of the residual noise of its group of origin}{this description does not hold if we do not explicitly model \emph{noise} in $\tilde{y}_k$. I suggest we either put a formula (I guess something like $w_k^{\left(j\right)} \propto 1/ \sum \left(\frac{\mathcal{T}^2_{1\text{D}}\left(\mathbf{\tilde{g}}_k^{\left(j\right)}\right)}{\mathcal{T}^2_{1\text{D}}\left(\mathbf{\tilde{g}}_k^{\left(j\right)}\right)+\tau^2}\right)^2$, which is pretty ugly), or otherwise we must declare precise modeling assumptions for \gls{nlf}},  \ka{}{Let's use formula}
% \cac{to the energy of the second term in (\ref{eq:shrinkFun}):}{I added the formula as suggested (moved the squares of the transform coefficients), but wouldn't this description be self sufficient? Instead of saying "energy of the residual noise", it now says "energy of the second term in (\ref{eq:shrinkFun})".}
% \st{inversely proportional}\alnoul{
reciprocal
to the energy of the shrinkage %attenuation 
factor in (\ref{eq:shrinkFun}):
\begin{equation}\label{eq:weight}\notag
%w_k^{\left(j\right)} & \propto & 1/ \sum \left(\frac{\mathcal{T}_{1\text{D}}\left(\mathbf{\tilde{g}}_k^{\left(j\right)}\right)^2}{\mathcal{T}_{1\text{D}}\left(\mathbf{\tilde{g}}_k^{\left(j\right)}\right)^2+\tau^2}\right)^2
w_k^{\left(j\right)} = % \propto
\left\| \frac{\mathcal{T}_{1\text{D}}\big(\mathbf{\tilde{g}}_k^{\left(j\right)}\big)^2}{\,\mathcal{T}_{1\text{D}}\big(\mathbf{\tilde{g}}_k^{\left(j\right)}\big)^2+\tau^2\,}\right\|^{-2}_2\,. 
% \alnoul{\text{changed $\propto$ to $=$}}
\end{equation}

The operator $\Upsilon$ can be interpreted as a smoothed firm thresholding \cite{gao1997waveshrink}, or as a Wiener filter that uses $\qWiener$ as both the noisy and noiseless coefficient under zero-mean noise with variance $\tau^2$. Thus, the overall procedure is similar to the %\gls{wsd}
Wiener filter in Similarity Domain~\cite{cruz_2017_single} but uses $\mathcal{T}_{1\text{D}}\big(\mathbf{\tilde{g}}_k^{\left(j\right)}\big)$ both as the pilot and as the noisy coefficient to be shrunk.

\section{Experiments}
\label{sec:experiments}

% \alnoul{add details about choice of: $K$, $\tau_k$, $\lambda_k$, $\mathcal{T}_{1\text{D}}=$Haar, $N_1$, $N_2$.}
% \ka{}{put NA instead of 0.00 in the Table 1}

% \begin{table*}[h]
%   \centering
%   \caption{Performance of the proposed method: SSIM.}
%   \label{tab:performance_ssim}
%   \input{table/performance_ssim.tex}
% \end{table*}

% \begin{figure*}
%   \centering
%  %   \includegraphics[width=.3\textwidth]{figure/house}
%   \subfloat[BM3D, 29.83dB]{\includegraphics[width=.3\textwidth]{figure/house_sigma50_bm3d}}\hskip 2mm
%   \subfloat[CNN, 30.72dB]{\includegraphics[width=.3\textwidth]{figure/house_sigma50_cnn}}\hskip 2mm
%   \subfloat[CNN-NLP, 30.93dB]{\includegraphics[width=.3\textwidth]{figure/house_sigma50_cnn1d}}
%   \caption{House from \emph{Set12}, processed with different methods.}
%   \label{fig:house}
% \end{figure*}

\begin{figure*}[!t]
  \centering
  \showdetailall{house}{2.25cm,2.48cm}{.194\textwidth}{0.194\textwidth}{2.05cm}{3.5}{1mm}
   \vspace*{-2.5mm}
  
  \showdetailall{barbara}{2.05cm,1.0cm}{.194\textwidth}{.194\textwidth}{2.05cm}{7}{1mm}
\vspace*{-2.5mm}
  
  \showdetailall{star}{2.35cm,1.80cm}{.194\textwidth}{.194\textwidth}{2.05cm}{3.5}{1mm}
  \vspace*{-4mm}
  
\caption{House, Barbara, and Starfish, from \emph{Set12}, with $\sigma\!=\!50$, processed by different methods with respective PSNR.}
% \alnoul{use same acronyms with cites as in Table I, give PSNR of noisy image too.}
  \label{fig:results}
\end{figure*}

We evaluated \thing\ over several datasets: 'Set12', 'BSD68' and 'Urban100'~\cite{datasets}. 
%\al{For the quantitative comparison of the denoising performance we use the \gls{psnr}.}{we can sacrifice this sentence} 
We have chosen three
%\al{\gls{cnn}-based state-of-the-art denoising methods}{state-of-the-art \gls{cnnf} for AWGN removal},
state-of-the-art \gls{cnnf} for AWGN removal:
DnCNN~\cite{DnCNN},
\wavdncnn~\cite{WavDnCNN} and FFDNet~\cite{FFDnet}, both for the comparison and as
the \gls{cnnf}
%\al{building blocks}{module?}
module of \thing, where they are used without any modification or re-training.
%method.% (i.e. as the \gls{cnnf} in \thing). 
For all experiments, our implementation of \thing\ uses % The parameters of the iterative procedure are: 
${K\!=\!2}$, $\lambda_k\!=\!k^{-1}$, $\tau_k\!=\!\frac{1}{4}\sigma\lambda_k$,
$N_1\!=\!10$, $N_2\!=\!32$, and $\mathcal{T}_{1\text{D}}\!$ is the Haar wavelet transform.
%\alnoul{$N_1\!=\!10$ for NN3D, but what is the value of $N_1$ that BM3D uses for BM? I hope it is $N_1\!=\!10$ too.}

Because the noise variance in $\bar{z}_k$ is approximately $\lambda^2_k \sigma^2$, %\eqref{eq:convexComb} requires 
the \gls{cnnf} 
has 
to be able to operate at different noise levels. However, most
\glspl{cnnf} (see, e.g., \cite{TNRD}, \cite{DnCNN}) entail models trained for specific noise standard deviation values %$\cnnTrainStdSet\!=\!\left\{\cnnTrainStd_1,\dots,\cnnTrainStd_M\right\}$.
$\cnnTrainStdSet\!=\!\left\{\sigma_1,\dots,\sigma_M\right\}$.
%leverage models trained for a limited set of noise variances, $\left\{s_1^2,\dots,s_N^2\right\}$.
Of the three \glspl{cnnf} under analysis, only FFDNet was trained for noise of arbitrary strength: %$\sigma_{\text{FFDNet}} \in 
$\cnnTrainStdSet\!=\!\left[0,75\right]$. The other two were trained for very specific noise levels: %$\sigma_{\text{DnCNN}} \in 
$\cnnTrainStdSet\!=\!\left\{5\!:\!5\!:\!75\right\}$ for DnCNN, and %$\sigma_{\wavdncnn} \in 
$\Sigma\!=\!\left\{15,30,50\right\}$ for \wavdncnn.
We thus filter $\bar{z}_k$ upon scaling it by a factor $\alpha_k$, which is selected so that the standard deviation of $\alpha_k\bar{z}_k$, i.e. $\alpha_k\lambda_k\sigma$, matches one of the standard-deviation levels $\Sigma$
the \gls{cnn} has been trained for. In practice $\alpha_k$ should not deviate too
much from $1$, otherwise $\alpha_{k} \bar{z}_k$ will not fit
the dynamic range of the training images, and, when $\alpha_k\!>\!1$, $\alpha_{k} \bar{z}_k$ may even exceed the range adopted for processing, negatively impacting the performance of the overall scheme. Hence we set $\alpha_k = \lambda_k^{-1}\sigma^{-1}{\mybreve{\cnnTrainStd}_k}$, where $\mybreve{\cnnTrainStd}_k=\max \left\{\left\{\cnnTrainStd \! \in \!\smash{\Sigma}\,|\, \cnnTrainStd\!\leq \!\lambda_k\sigma\right\}\cup\min \Sigma\right\}$ and Line \ref{CNNFalgLine} of Algorithm~\ref{alg:main} becomes $\tilde{y}_k\!=\!\alpha_k^{-1}\text{CNNF}(\alpha_k\bar{z}_k, \mybreve{\cnnTrainStd}_k)$.


%\alnoul{here a sentence declaring the variances/stdev for which the three CNNF are trained for and explaining about $\alpha_k$ and $\lambda_k$.}

% \cac{Because the heuristic for the selection of $\lambda_k$ dictates the noise variance in $\bar{z}$ its application is limited by the available \gls{cnnf} models. The employed \glspl{cnnf} provide models for the following values of $\sigma$: $\sigma_{DnCNN} \in \left\{5:5:75\right\}$, $\sigma_{FFDNet} \in \left[0,75\right]$ and $\sigma_{\wavdncnn} \in \left\{15,30,50\right\}$.}{WIP}
%\cac{In this case, the $\lambda_k$ selection heuristic eventually leads to noise levels in $\bar{z}$ for which a model is not available. Two distinct techniques were employed to overcome this limitation: $\alpha$ scaling and $\lambda$ adaptation. With $\alpha$ scaling, $\bar{z}_k$ is scaled by an $\alpha_k$ so that the resulting noise variance, given by $\alpha_k^2\lambda_k^2\sigma^2$, corresponds to an existing model. However, we observed that using $\alpha_k > 1$ resulted in significant performance degradation for all the employed \glspl{cnnf}, thereby limiting the practical usefulness of the $\alpha$ scaling approach to situation where signals are adapted to lower $\sigma$ network models. $\lambda$ adaptation, on the other hand, consists in choosing each $\lambda_k$ such that $\lambda^2_k\sigma^2$ belongs to the set of available models. In practice this is achieved by shifting all the points in the $\lambda$ \emph{curve} to the nearest value that yields a valid noise variance. This results in a different set of $\lambda$ for each \gls{cnnf}.}{WIP need to connect this better with Sect.~\ref{sec:framework}, shrink and clarify each of the methods.}\alnoul{by ``heuristic'' do we mean ``monotonically decreasing from 1'' or ``$k^{-1}$''? Only the former is an heuristic, unless for the latter is picked based on the argument that is a trivial choice for something that is decreasing.}

% the peak signal to noise ration based on human visual system and masking (PSNR-HVSM) 
% \cac{Tables~\ref{tab:performance_psnr} and \ref{tab:performance_ssim} show that the

% Table~\ref{tab:performance_psnr} shows that the proposed method, \thing,
% outperforms the state-of-the-art denoising methods in terms of considered
% objective quality metrics for various sets of test images and different noise
% levels. Maximal gain over the baseline CNN-based methods is achieved on images
% having strong self-similarity, such as images from the set 'Urban100'.
% \vl{}{I would change this text for something like that. Table~\ref{tab:performance_psnr} provides PSNR numerical comparison of the methods. The advantage of the proposed method, \thing,
% for low noise level often looks negligible due to the averaging over the multiple test-images in the groups. However, in visual evaluation the improvement for some test-images  is quite valuable. For higher noise level the proposed methods outperforms in mean PSNR values the state-of-the-art methods in noticeable way. Maximal gain over the baseline CNN-based methods is achieved on images having strong self-similarity, such as images from the set 'Urban100'.}

Table~\ref{tab:performance_psnr} reports \gls{psnr} results of %achieved by 
the evaluated methods.
% \cac{The advantage of the proposed method, \thing, for low noise level often looks 
% negligible due to the averaging over the multiple test-images in the datasets. However, 
% visual evaluation reveals that the improvement for some test-images is quite valuable.}{I see the need to justify the negligible PSNR differences, but I am unsure about this sentences in this paragraph. We do the qualitative analysis in the next paragraph.}
For stronger noise, %higher noise level, 
%the proposed method 
\thing\ noticeably outperforms the state-of-the-art methods.
%\al{, PSNR wise.}{obvious, since we are discussing the PSNR table} 
Maximal gain over the %\al{baseline \glspl{cnnf}}{baseline \glspl{cnnf} is undefined}
adopted \gls{cnnf} modules
is achieved on images having strong self-similarity, such as those from the set 'Urban100'.

% (see an image from this set in Fig.~\ref{fig:urban100_093}).

% Fig.~\ref{fig:house} and Fig.~\ref{fig:results} \al{illustrate noisy images, 'House'
% and 'Barbara', corrupted by zero mean \gls{awgn} with standard deviation
% $\sigma\!=\!50$. Each noisy image has been filtered by three denoisers:
% BM3D~\cite{BM3D-TIP}, \wavdncnn~\cite{WavDnCNN} and the proposed \thing\ using
% \wavdncnn\ as the \gls{cnn}-based denoiser.}{these details are superfluous in the text -- they can be given in the caption -- in this paper the noise is always AWGN and always zero-mean, so the only information needed is the value of $\sigma$.}
In Fig.~\ref{fig:results} one can see that \gls{bm3d}
outperforms \wavdncnn\ on 'Barbara', while \wavdncnn\ outperforms \gls{bm3d} on
'House' and 'Starfish'. However, in all three instances, our approach outperforms \gls{bm3d}
and \wavdncnn, numerically and visually.
% \alnoul{maybe here a superbrief comment about starfish}\cacnoul{It went in together with House.}\alnoul{this is not what I meant. The comment has to be different, emphasizing sharper reconstruction of details etc. Visually the case of starfish is very different from house and it deserves separate attention and emphasis.}
In 'Starfish', \thing\ is able to produce sharper results than both \wavdncnn\ and \gls{bm3d}, showing that the proposed filter cascade is able to significantly exceed its building blocks.
The results in the table are also better than those obtained by other proposals combining nonlocal processing and CNNs~\cite{Lefk}, \cite{BMCNN}. In \cite{Lefk}, $26.07$ dB is reported when processing 'BSD68' with $\sigma \!=\!50$, a value which is below all of our tested combinations. As for \cite{BMCNN}, processing 'House' and 'Barbara' with $\sigma \!=\! 50$ results in $30.25$ dB and $26.84$ dB respectively, values which are also significantly below our best results reported in Fig.~\ref{fig:results}.
%}{We need to justify this with concrete numbers}% for instance on the barbara image.}\alnoul{is it possible to include their numbers in the table? I see we can squeeze in there a couple extra columns.}
%\cacnoul{WIP: As we talked the numbers will be included in text only.}
%\al{}{here it is good to remind that the results in the table are better than those obtained by other proposals combining NL+CNN (such as those cited in the Introduction)}

The \thing\ code used for these experiments can be downloaded from \url{http://www.cs.tut.fi/sgn/imaging/nn3d}.

\section{Discussion and Conclusion}
%\al{We presented an iterative method for enforcing nonlocal self-similarity into \gls{cnnf}.}{I'd rather start this directly with discussion. this sentence can be skipped, since it directly repeat what told already in abstract and intro, no need to repeat 3 times in within 4 pages.}
% \cacnoul{I think the receptive field text would fit very well right here.}
%Receptive field is: 35x35 for DnCNN, 31x31 for FFDNet, 41x41 for WavDnCNN.
% Effective receptive field is around 20 for all of them (considering the 2sigma rule). However, the pixels towards the edge still contribute much less than the ones at the center.
Even though the receptive fields (a.k.a. field of view) of the analyzed \glspl{cnn} are in principle large enough to capture nonlocal self-similarity ($35\!\times\!35$ for DnCNN, $31\!\times\!31$ for FFDNet, $41\!\times\!41$ for WavDnCNN, vs. $39 \!\times\! 39$ search neighborhood of the block matching in \thing), 
%{In NN3D we use \emph{adaptive} search region size. We start with 25x25 and look there. If we dont find 32 good matches (distance bellow a threshold), we double the search area side (50x50) and repeat. We do this up to 4 times. This is another relique that stayed. On Set12 and BSD86, using only 25x25, without letting it enlarge, leads to, at most and in average, .01 dB decrease in performance, which I would say is negligible. If we want to report a number here, I think it would be better to run \thing\ using a fixed search window size and report those numbers everywhere.}
their distribution of impact follows a Gaussian distribution, meaning that the \emph{effective} receptive field of this type of deep \glspl{cnn} is significantly narrower \cite{luo_2016_understanding}.
%\cacnoul{I am unsure if this sentence is formally correct. I mean to say, the value of the weights is not a rectangular pulse function, but \emph{looks} like a Gaussian function. It is not about the distribution, but about the fact that the weight value depends on the position of the pixel inside the receptive field. As we move away from the center, the weight value decays.}
%There are \al{many more}{is it about number or weights?}\cacnoul{I went home thinking %about this... I misinterpreted at first, it is about the weights.}
Pixels at the center of the field contribute much more than those towards the periphery. Furthermore, the %area of the 
effective receptive field grows with the square root of the depth of the network. %Taking this into account, the effective receptive field of the state-of-the-art \glspl{cnnf} we analyzed is far too small to capture capture nonlocal relations. 
This factor alone explains why these networks are strongly biased towards local features and why the inclusion of a nonlocal element results in a dramatic performance improvement.


We showed that the proposed filter cascade is able to
boost the performance of current state-of-the-art \gls{cnnf}.
This is achieved in part by mitigating hallucinations introduced by \gls{cnnf}, especially when dealing with higher noise variance.
%\al{The main effect of this combination is the mitigation of hallucinations introduced by \gls{cnnf}, especially when dealing with higher noise variance.}{If we say that this is the main effect (and not emphasize any other effect) it then seems we propose a form of regularization, not a "reinforcement" as we say in the title -- one may argue that we should better say "nonlocality-regularized" instead of "nonlocality-reinforced". Please read my comment about Starfish here below} 
This type of artifacts violate the self-similarity prior and are therefore attenuated by the \gls{nlf}.
Overall, the proposed approach yields cleaner images with 
much sharper reconstruction of details.

% \cac{
Finally, the modular nature of the proposed framework allows for the use of whichever \gls{nlf} best integrates with the \gls{cnnf}, processing environment, and data at hand.
% of other types of nonlocal regularizers, some of which could be more suitable for integration into existing \gls{cnn} architectures.}{I have doubts about this part, but I think it is important to mention something along these lines, because it is the natural consequence of the whole paper.}
%% \al{}{I think it is important to have it, but now it is too vague (hand-waving); moreover it sounds as if we expect that current our approach does not integrate too well.}\cacnoul{Removed "spur" thing. Still need to make this more concrete.}

% \al{}{Something for discussion: 
% We should compare the parameters of the structural elements of the CNN and NLF. In particular: filter size of CNN / size of pooling mask vs block  size and search neighborhood size of BM/NLF. I think we can make our point around the fact that the nonlocal self-similarity that is captured through block-matching by the NLF corresponds to long-range correlations in the image that are too long-range to be captured by the CNN. That would require bigger filters and larger pooling, which is in principle possible to handle, but puts significant extra requirements on the training. Hallicinations etc. are there too, but I see them as a harder and less principled aspect to make a strong case about.}\cacnoul{WIP: Make sense, I will check the receptive field of the used CNNs so we can have some numbers.}\cacnoul{With Karen: Anything we would say here would be speculation and maybe it would be better not to. Let's instead focus on the fact that we dont need to retrain and that this works with any CNN.}\alnoul{frankly I think it is important to check this, otherwise I don't see how we can safely claim that the CNNF does not capture nonlocal selfsimilarity -- at least it should be checked for our own understanding.}\cacnoul{The receptive fields (area of the input image that affects a single output pixel) of the CNNs are, in theory: 35x35 for DnCNN, 31x31 for FFDNet, 41x41 for WavDnCNN. They should be big enough to allow for non-local relationships. The reason that they don't is deeper than the receptive field and has to do with the architecture of the Networks itself, more precisely with the activation functions and the training mechanism. It was already analyzed by \cite{luo_2016_understanding} in a NIPS poster and I think we can use it. \cite{luo_2016_understanding} proved that, with the current type of Deep CNNs (which all of our tested competitors are) the effective receptive field is not flat, but a gaussian, and the number of pixels inside the 2sigma radius is proportional to the square root of the depth of the network. Taking this into account, the effective receptive field of the networks we test against is about 20 for all of them (considering the 2sigma rule). However, the pixels towards the edge still contribute much less than the ones at the center. With those receptive fields they are not able to capture non-local relations for sure and will become strongly biased towards local features.}

%\vl{}{It would be nice to show examples with and without hallucinations}\cacnoul{I don't think we have space for any extra images. We could replace one of them though ...}\alnoul{do not replace yet. Just add -- The text is going to naturally shrink, so I think we will be eventually able to fit all.}\cacnoul{WIP: will do}\cacnoul{I would say the star in the extra image (Fig.~\ref{fig:extra}) is a good candidate.}
% \cac{Finally, we expect that this work will spur further research into ways of
%   embedding the nonlocal self-similarity prior into \gls{cnn}-based solutions
%   for image restoration. The generic nature of the proposed approach allows for
%   the use of other types of nonlocal regularizers, some of which could be more
%   suitable for integration into existing \gls{cnn} architectures.}{I have doubts
%   about this part, but I think it is important to mention something along these
%   lines, because it is the natural consequence of the whole paper.}
% \al{}{I would avoid the sentence about "spur further research". With regard to the last sentence, I think it is important to have it, but now it is too vague (hand-waving); moreover it sounds as if we expect that current our approach does not integrate too well.}


% \al{}{ABOUT REFERENCES:  please check capitalization of letters in the title of articles. Some letters may have to be enclosed within curly brackets (like \{G\}aussian or 3-\{D\}), otherwise they are rendered lowercase.}\cacnoul{WIP}
%Furthermore, the generic nature of the proposed approach allows

% if have a single appendix:
% \appendix[Proof of the Zonklar Equations]
% or
% \appendix  % for no appendix heading
% do not use \section anymore after \appendix, only \section*
% is possibly needed

% use appendices with more than one appendix
% then use \section to start each appendix
% you must declare a \section before using any
% \subsection or using \label (\appendices by itself
% starts a section numbered zero.)
% 


% \appendices
% \section{Proof of the First Zonklar Equation}
% Appendix one text goes here.

% % you can choose not to have a title for an appendix
% % if you want by leaving the argument blank
% \section{}
% Appendix two text goes here.


% % use section* for acknowledgment
% \section*{Acknowledgment}


% The authors would like to thank...


% Can use something like this to put references on a page
% by themselves when using endfloat and the captionsoff option.
\ifCLASSOPTIONcaptionsoff
\newpage
\fi

\bibliographystyle{IEEEtranN}
\bibliography{bibtex/bib/IEEEabrv,bibliography}

% biography section
% 
% If you have an EPS/PDF photo (graphicx package needed) extra braces are
% needed around the contents of the optional argument to biography to prevent
% the LaTeX parser from getting confused when it sees the complicated
% \includegraphics command within an optional argument. (You could create
% your own custom macro containing the \includegraphics command to make things
% simpler here.)
% \begin{IEEEbiography}[{\includegraphics[width=1in,height=1.25in,clip,keepaspectratio]{mshell}}]{Michael Shell}
%   or if you just want to reserve a space for a photo:

%   \begin{IEEEbiography}{Michael Shell}
%     Biography text here.
%   \end{IEEEbiography}

%   if you will not have a photo at all:

%   \begin{IEEEbiographynophoto}{John Doe}
%     Biography text here.
%   \end{IEEEbiographynophoto}

%   insert where needed to balance the two columns on the last page with
%   biographies
%   \newpage

%   \begin{IEEEbiographynophoto}{Jane Doe}
%     Biography text here.
%   \end{IEEEbiographynophoto}

%   You can push biographies down or up by placing
%   a \vfill before or after them. The appropriate
%   use of \vfill depends on what kind of text is
%   on the last page and whether or not the columns
%   are being equalized.

%   \vfill

%   Can be used to pull up biographies so that the bottom of the last one
%   is flush with the other column.
%   \enlargethispage{-5in}



%   that's all folks
\end{document}



